Approximate Voronoi cells for lattices, revisited

We revisit the approximate Voronoi cells approach for solving the closest vector problem with preprocessing (CVPP) on high-dimensional lattices, and settle the open problem of Doulgerakis-Laarhoven-De Weger [PQCrypto, 2019] of determining exact asymptotics on the volume of these Voronoi cells under the Gaussian heuristic. As a result, we obtain improved upper bounds on the time complexity of the randomized iterative slicer when using less than $2^{0.076d + o(d)}$ memory, and we show how to obtain time-memory trade-offs even when using less than $2^{0.048d + o(d)}$ memory. We also settle the open problem of obtaining a continuous trade-off between the size of the advice and the query time complexity, as the time complexity with subexponential advice in our approach scales as $d^{d/2 + o(d)}$, matching worst-case enumeration bounds, and achieving the same asymptotic scaling as average-case enumeration algorithms for the closest vector problem.

==> BDD_1.0_.dat <==
0.048	24.205000000000002
0.049	24.203
0.05	2.6430000000000002
0.051000000000000004	2.165
0.052000000000000005	1.8940000000000001
0.053	1.8920000000000001
0.054	1.705
0.055	1.564
0.056	1.562
0.057	1.45
0.058	1.358
0.059000000000000004	1.28
0.06	1.278
0.061	1.211
0.062	1.153
0.063	1.103
0.064	1.1
0.065	1.054
0.066	1.0130000000000001
0.067	1.0110000000000001
0.068	0.974
0.069	0.9400000000000001
0.07	0.91
0.07100000000000001	0.907
0.07200000000000001	0.879
0.073	0.854
0.074	0.8310000000000001
0.075	0.8270000000000001
0.076	0.805
0.077	0.785
0.078	0.782
0.079	0.762
0.08	0.745
0.081	0.728
0.082	0.725
0.083	0.709
0.084	0.6950000000000001
0.085	0.682
0.08600000000000001	0.678
0.08700000000000001	0.665
0.088	0.653
0.089	0.642
0.09	0.638
0.091	0.627
0.092	0.617
0.093	0.614
0.094	0.604
0.095	0.594
0.096	0.586
0.097	0.583
0.098	0.5740000000000001
0.099	0.5660000000000001
0.1	0.559
0.101	0.555
0.10200000000000001	0.548
0.10300000000000001	0.541
0.10400000000000001	0.535
0.105	0.531
0.106	0.525
0.107	0.519
0.108	0.514
0.109	0.509
0.11	0.504
0.111	0.499
0.112	0.494
0.113	0.49
0.114	0.485
0.115	0.481
0.116	0.47700000000000004
0.117	0.47300000000000003
0.11800000000000001	0.46900000000000003
0.11900000000000001	0.465
0.12	0.461
0.121	0.457
0.122	0.453
0.123	0.45
0.124	0.447
0.125	0.443
0.126	0.439
0.127	0.437
0.128	0.433
0.129	0.43
0.13	0.427
0.131	0.424
0.132	0.421
0.133	0.418
0.134	0.41500000000000004
0.135	0.41200000000000003
0.136	0.40900000000000003
0.137	0.40700000000000003
0.138	0.404
0.139	0.401
0.14	0.399
0.14100000000000001	0.396
0.14200000000000002	0.394
0.14300000000000002	0.391
0.14400000000000002	0.389
0.145	0.387
0.146	0.384
0.147	0.382
0.148	0.38
0.149	0.377
0.15	0.375
0.151	0.373
0.152	0.371
0.153	0.369
0.154	0.367
0.155	0.365
0.156	0.363
0.157	0.361
0.158	0.359
0.159	0.357
0.16	0.355
0.161	0.353
0.162	0.352
0.163	0.35000000000000003
0.164	0.34800000000000003
0.165	0.34600000000000003
0.166	0.34500000000000003
0.167	0.343
0.168	0.341
0.169	0.34
0.17	0.338
0.171	0.336
0.17200000000000001	0.335
0.17300000000000001	0.333
0.17400000000000002	0.332
0.17500000000000002	0.33
0.176	0.328
0.177	0.327
0.178	0.326
0.179	0.324
0.18	0.323
0.181	0.321
0.182	0.32
0.183	0.318
0.184	0.317
0.185	0.316
0.186	0.314
0.187	0.313
0.188	0.312
0.189	0.31
0.19	0.309
0.191	0.308
0.192	0.306
0.193	0.305
0.194	0.304
0.195	0.303
0.196	0.301
0.197	0.3
0.198	0.299
0.199	0.298
0.2	0.297
0.201	0.296
0.202	0.294
0.203	0.293
0.20400000000000001	0.292
0.20500000000000002	0.291
0.20600000000000002	0.29
0.20700000000000002	0.289
0.20800000000000002	0.28800000000000003
0.209	0.28700000000000003
0.21	0.28600000000000003
0.211	0.28400000000000003
0.212	0.28300000000000003
0.213	0.28200000000000003
0.214	0.281
0.215	0.28
0.216	0.279
0.217	0.278
0.218	0.277
0.219	0.276
0.22	0.275
0.221	0.274
0.222	0.273
0.223	0.272
0.224	0.272
0.225	0.27
0.226	0.27
0.227	0.269
0.228	0.268
0.229	0.267
0.23	0.266
0.231	0.265
0.232	0.264
0.233	0.263
0.234	0.262
0.23500000000000001	0.261
0.23600000000000002	0.261
0.23700000000000002	0.26
0.23800000000000002	0.259
0.23900000000000002	0.258
0.24	0.257
0.241	0.256
0.242	0.256
0.243	0.255
0.244	0.254
0.245	0.253
0.246	0.252
0.247	0.251
0.248	0.251
0.249	0.25
0.25	0.249
0.251	0.248
0.252	0.248
0.253	0.247
0.254	0.246
0.255	0.245
0.256	0.244
0.257	0.244
0.258	0.243
0.259	0.242
0.26	0.241
0.261	0.241
0.262	0.24
0.263	0.23900000000000002
0.264	0.23900000000000002
0.265	0.23800000000000002
0.266	0.23700000000000002
0.267	0.23600000000000002
0.268	0.23600000000000002
0.269	0.23500000000000001
0.27	0.234
0.271	0.234
0.272	0.233
0.273	0.232
0.274	0.232
0.275	0.231
0.276	0.23
0.277	0.23
0.278	0.229
0.279	0.228
0.28	0.228
0.281	0.227
0.28200000000000003	0.226
0.28300000000000003	0.226
0.28400000000000003	0.225
0.28500000000000003	0.224
0.28600000000000003	0.224
0.28700000000000003	0.223
0.28800000000000003	0.222
0.289	0.222
0.29	0.221
0.291	0.221
0.292	0.22
0.293	0.219
0.294	0.219
0.295	0.218
0.296	0.217
0.297	0.217
0.298	0.216
0.299	0.216
0.3	0.215
0.301	0.215
0.302	0.214
0.303	0.213
0.304	0.213
0.305	0.212
0.306	0.212
0.307	0.211
0.308	0.211
0.309	0.21
0.31	0.209
0.311	0.209
0.312	0.20800000000000002
0.313	0.20800000000000002
0.314	0.20700000000000002
0.315	0.20700000000000002
0.316	0.20600000000000002
0.317	0.20500000000000002
0.318	0.20500000000000002
0.319	0.20400000000000001
0.32	0.20400000000000001
0.321	0.203
0.322	0.203
0.323	0.202
0.324	0.202
0.325	0.201
0.326	0.201
0.327	0.2
0.328	0.2
0.329	0.199
0.33	0.199
0.331	0.198
0.332	0.198
0.333	0.197
0.334	0.197
0.335	0.196
0.336	0.196
0.337	0.195
0.338	0.195
0.339	0.194
0.34	0.194
0.341	0.193
0.342	0.193
0.343	0.192
0.34400000000000003	0.192
0.34500000000000003	0.191
0.34600000000000003	0.191
0.34700000000000003	0.19
0.34800000000000003	0.19
0.34900000000000003	0.189
0.35000000000000003	0.189
0.35100000000000003	0.188
0.352	0.188
0.353	0.187
0.354	0.187
0.355	0.186
0.356	0.186
0.357	0.186
0.358	0.185
0.359	0.185
0.36	0.184
0.361	0.184
0.362	0.183
0.363	0.183
0.364	0.182
0.365	0.182
0.366	0.181
0.367	0.181
0.368	0.181
0.369	0.18
0.37	0.18
0.371	0.179
0.372	0.179
0.373	0.178
0.374	0.178
0.375	0.178
0.376	0.177
0.377	0.177
0.378	0.176
0.379	0.176
0.38	0.17500000000000002
0.381	0.17500000000000002
0.382	0.17500000000000002
0.383	0.17400000000000002
0.384	0.17400000000000002
0.385	0.17300000000000001
0.386	0.17300000000000001
0.387	0.17300000000000001
0.388	0.17200000000000001
0.389	0.17200000000000001
0.39	0.171
0.391	0.171
0.392	0.171
0.393	0.17
0.394	0.17
0.395	0.169
0.396	0.169
0.397	0.169
0.398	0.168
0.399	0.168
0.4	0.167
0.401	0.167
0.402	0.167
0.403	0.166
0.404	0.166
0.405	0.165
0.406	0.165
0.40700000000000003	0.165
0.40800000000000003	0.164
0.40900000000000003	0.164
0.41000000000000003	0.164
0.41100000000000003	0.163
0.41200000000000003	0.163
0.41300000000000003	0.162
0.41400000000000003	0.162
0.41500000000000004	0.162
0.41600000000000004	0.161
0.417	0.161
0.418	0.161
0.419	0.16
0.42	0.16
0.421	0.159
0.422	0.159
0.423	0.159
0.424	0.158
0.425	0.158
0.426	0.158
0.427	0.157
0.428	0.157
0.429	0.157
0.43	0.156
0.431	0.156
0.432	0.156
0.433	0.155
0.434	0.155
0.435	0.155
0.436	0.154
0.437	0.154
0.438	0.154
0.439	0.153
0.44	0.153
0.441	0.152
0.442	0.152
0.443	0.152
0.444	0.151
0.445	0.151
0.446	0.151
0.447	0.151
0.448	0.15
0.449	0.15
0.45	0.149
0.451	0.149
0.452	0.149
0.453	0.149
0.454	0.148
0.455	0.148
0.456	0.148
0.457	0.147
0.458	0.147
0.459	0.147
0.46	0.146
0.461	0.146
0.462	0.146
0.463	0.145
0.464	0.145
0.465	0.145
0.466	0.14400000000000002
0.467	0.14400000000000002
0.468	0.14400000000000002
0.46900000000000003	0.14300000000000002
0.47000000000000003	0.14300000000000002
0.47100000000000003	0.14300000000000002
0.47200000000000003	0.14300000000000002
0.47300000000000003	0.14200000000000002
0.47400000000000003	0.14200000000000002
0.47500000000000003	0.14200000000000002
0.47600000000000003	0.14100000000000001
0.47700000000000004	0.14100000000000001
0.47800000000000004	0.14100000000000001
0.47900000000000004	0.14
0.48	0.14
0.481	0.14
0.482	0.14
0.483	0.139
0.484	0.139
0.485	0.139
0.486	0.138
0.487	0.138
0.488	0.138
0.489	0.137
0.49	0.137
0.491	0.137
0.492	0.137
0.493	0.136
0.494	0.136
0.495	0.136
0.496	0.135
0.497	0.135
0.498	0.135
0.499	0.135
0.5	0.134
0.501	0.134
0.502	0.134
0.503	0.133
0.504	0.133
0.505	0.133
0.506	0.133
0.507	0.132
0.508	0.132
0.509	0.132
0.51	0.131
0.511	0.131
0.512	0.131
0.513	0.131
0.514	0.13
0.515	0.13
0.516	0.13
0.517	0.13
0.518	0.129
0.519	0.129
0.52	0.129
0.521	0.129
0.522	0.128
0.523	0.128
0.524	0.128
0.525	0.127
0.526	0.127
0.527	0.127
0.528	0.127
0.529	0.126
0.53	0.126
0.531	0.126
0.532	0.126
0.533	0.125
0.534	0.125
0.535	0.125
0.536	0.125
0.537	0.124
0.538	0.124
0.539	0.124
0.54	0.124
0.541	0.123
0.542	0.123
0.543	0.123
0.544	0.123
0.545	0.122
0.546	0.122
0.547	0.122
0.548	0.122
0.549	0.121
0.55	0.121
0.551	0.121
0.552	0.121
0.553	0.12
0.554	0.12
0.555	0.12
0.556	0.12
0.557	0.11900000000000001
0.558	0.11900000000000001
0.559	0.11900000000000001
0.56	0.11900000000000001
0.561	0.11800000000000001
0.562	0.11800000000000001
0.5630000000000001	0.11800000000000001
0.5640000000000001	0.11800000000000001
0.5650000000000001	0.117
0.5660000000000001	0.117
0.5670000000000001	0.117
0.5680000000000001	0.117
0.5690000000000001	0.117
0.5700000000000001	0.116
0.5710000000000001	0.116
0.5720000000000001	0.116
0.5730000000000001	0.116
0.5740000000000001	0.115
0.5750000000000001	0.115
0.5760000000000001	0.115
0.577	0.115
0.578	0.114
0.579	0.114
0.58	0.114
0.581	0.114
0.582	0.114
0.583	0.113
0.584	0.113
0.585	0.113
0.586	0.113
0.587	0.112
0.588	0.112
0.589	0.112
0.59	0.112
0.591	0.112
0.592	0.111
0.593	0.111
0.594	0.111
0.595	0.111
0.596	0.11
0.597	0.11
0.598	0.11
0.599	0.11
0.6	0.11
0.601	0.109
0.602	0.109
0.603	0.109
0.604	0.109
0.605	0.109
0.606	0.108
0.607	0.108
0.608	0.108
0.609	0.108
0.61	0.107
0.611	0.107
0.612	0.107
0.613	0.107
0.614	0.107
0.615	0.106
0.616	0.106
0.617	0.106
0.618	0.106
0.619	0.106
0.62	0.105
0.621	0.105
0.622	0.105
0.623	0.105
0.624	0.105
0.625	0.10400000000000001
0.626	0.10400000000000001
0.627	0.10400000000000001
0.628	0.10400000000000001
0.629	0.10400000000000001
0.63	0.10300000000000001
0.631	0.10300000000000001
0.632	0.10300000000000001
0.633	0.10300000000000001
0.634	0.10300000000000001
0.635	0.10200000000000001
0.636	0.10200000000000001
0.637	0.10200000000000001
0.638	0.10200000000000001
0.639	0.10200000000000001
0.64	0.101
0.641	0.101
0.642	0.101
0.643	0.101
0.644	0.101
0.645	0.1
0.646	0.1
0.647	0.1
0.648	0.1
0.649	0.1
0.65	0.1
0.651	0.099
0.652	0.099
0.653	0.099
0.654	0.099
0.655	0.099
0.656	0.098
0.657	0.098
0.658	0.098
0.659	0.098
0.66	0.098
0.661	0.097
0.662	0.097
0.663	0.097
0.664	0.097
0.665	0.097
0.666	0.097
0.667	0.096
0.668	0.096
0.669	0.096
0.67	0.096
0.671	0.096
0.672	0.095
0.673	0.095
0.674	0.095
0.675	0.095
0.676	0.095
0.677	0.095
0.678	0.094
0.679	0.094
0.68	0.094
0.681	0.094
0.682	0.094
0.683	0.094
0.684	0.093
0.685	0.093
0.686	0.093
0.687	0.093
0.6880000000000001	0.093
0.6890000000000001	0.092
0.6900000000000001	0.092
0.6910000000000001	0.092
0.6920000000000001	0.092
0.6930000000000001	0.092
0.6940000000000001	0.092
0.6950000000000001	0.091
0.6960000000000001	0.091
0.6970000000000001	0.091
0.6980000000000001	0.091
0.6990000000000001	0.091
0.7000000000000001	0.091
0.7010000000000001	0.09
0.7020000000000001	0.09
0.7030000000000001	0.09
0.704	0.09
0.705	0.09
0.706	0.09
0.707	0.089
0.708	0.089
0.709	0.089
0.71	0.089
0.711	0.089
0.712	0.089
0.713	0.088
0.714	0.088
0.715	0.088
0.716	0.088
0.717	0.088
0.718	0.088
0.719	0.08700000000000001
0.72	0.08700000000000001
0.721	0.08700000000000001
0.722	0.08700000000000001
0.723	0.08700000000000001
0.724	0.08700000000000001
0.725	0.08700000000000001
0.726	0.08600000000000001
0.727	0.08600000000000001
0.728	0.08600000000000001
0.729	0.08600000000000001
0.73	0.08600000000000001
0.731	0.08600000000000001
0.732	0.085
0.733	0.085
0.734	0.085
0.735	0.085
0.736	0.085
0.737	0.085
0.738	0.085
0.739	0.084
0.74	0.084
0.741	0.084
0.742	0.084
0.743	0.084
0.744	0.084
0.745	0.083
0.746	0.083
0.747	0.083
0.748	0.083
0.749	0.083
0.75	0.083
0.751	0.083
0.752	0.082
0.753	0.082
0.754	0.082
0.755	0.082
0.756	0.082
0.757	0.082
0.758	0.082
0.759	0.081
0.76	0.081
0.761	0.081
0.762	0.081
0.763	0.081
0.764	0.081
0.765	0.08
0.766	0.08
0.767	0.08
0.768	0.08
0.769	0.08
0.77	0.08
0.771	0.08
0.772	0.079
0.773	0.079
0.774	0.079
0.775	0.079
0.776	0.079
0.777	0.079
0.778	0.079
0.779	0.078
0.78	0.078
0.781	0.078
0.782	0.078
0.783	0.078
0.784	0.078
0.785	0.078
0.786	0.077
0.787	0.077
0.788	0.077
0.789	0.077
0.79	0.077
0.791	0.077
0.792	0.077
0.793	0.077
0.794	0.076
0.795	0.076
0.796	0.076
0.797	0.076
0.798	0.076
0.799	0.076
0.8	0.076
0.801	0.075
0.802	0.075
0.803	0.075
0.804	0.075
0.805	0.075
0.806	0.075
0.807	0.075
0.808	0.075
0.809	0.074
0.81	0.074
0.811	0.074
0.812	0.074
0.8130000000000001	0.074
0.8140000000000001	0.074
0.8150000000000001	0.074
0.8160000000000001	0.074
0.8170000000000001	0.073
0.8180000000000001	0.073
0.8190000000000001	0.073
0.8200000000000001	0.073
0.8210000000000001	0.073
0.8220000000000001	0.073
0.8230000000000001	0.073
0.8240000000000001	0.07200000000000001
0.8250000000000001	0.07200000000000001
0.8260000000000001	0.07200000000000001
0.8270000000000001	0.07200000000000001
0.8280000000000001	0.07200000000000001
0.8290000000000001	0.07200000000000001
0.8300000000000001	0.07200000000000001
0.8310000000000001	0.07200000000000001
0.8320000000000001	0.07100000000000001
0.833	0.07100000000000001
0.834	0.07100000000000001
0.835	0.07100000000000001
0.836	0.07100000000000001
0.837	0.07100000000000001
0.838	0.07100000000000001
0.839	0.07100000000000001
0.84	0.07
0.841	0.07
0.842	0.07
0.843	0.07
0.844	0.07
0.845	0.07
0.846	0.07
0.847	0.07
0.848	0.069
0.849	0.069
0.85	0.069
0.851	0.069
0.852	0.069
0.853	0.069
0.854	0.069
0.855	0.069
0.856	0.068
0.857	0.068
0.858	0.068
0.859	0.068
0.86	0.068
0.861	0.068
0.862	0.068
0.863	0.068
0.864	0.068
0.865	0.067
0.866	0.067
0.867	0.067
0.868	0.067
0.869	0.067
0.87	0.067
0.871	0.067
0.872	0.067
0.873	0.067
0.874	0.066
0.875	0.066
0.876	0.066
0.877	0.066
0.878	0.066
0.879	0.066
0.88	0.066
0.881	0.066
0.882	0.066
0.883	0.065
0.884	0.065
0.885	0.065
0.886	0.065
0.887	0.065
0.888	0.065
0.889	0.065
0.89	0.065
0.891	0.064
0.892	0.064
0.893	0.064
0.894	0.064
0.895	0.064
0.896	0.064
0.897	0.064
0.898	0.064
0.899	0.064
0.9	0.064
0.901	0.063
0.902	0.063
0.903	0.063
0.904	0.063
0.905	0.063
0.906	0.063
0.907	0.063
0.908	0.063
0.909	0.063
0.91	0.062
0.911	0.062
0.912	0.062
0.913	0.062
0.914	0.062
0.915	0.062
0.916	0.062
0.917	0.062
0.918	0.062
0.919	0.062
0.92	0.061
0.921	0.061
0.922	0.061
0.923	0.061
0.924	0.061
0.925	0.061
0.926	0.061
0.927	0.061
0.928	0.061
0.929	0.06
0.93	0.06
0.931	0.06
0.932	0.06
0.933	0.06
0.934	0.06
0.935	0.06
0.936	0.06
0.937	0.06
0.9380000000000001	0.06
0.9390000000000001	0.059000000000000004
0.9400000000000001	0.059000000000000004
0.9410000000000001	0.059000000000000004
0.9420000000000001	0.059000000000000004
0.9430000000000001	0.059000000000000004
0.9440000000000001	0.059000000000000004
0.9450000000000001	0.059000000000000004
0.9460000000000001	0.059000000000000004
0.9470000000000001	0.059000000000000004
0.9480000000000001	0.059000000000000004
0.9490000000000001	0.058
0.9500000000000001	0.058
0.9510000000000001	0.058
0.9520000000000001	0.058
0.9530000000000001	0.058
0.9540000000000001	0.058
0.9550000000000001	0.058
0.9560000000000001	0.058
0.9570000000000001	0.058
0.9580000000000001	0.058
0.9590000000000001	0.057
0.96	0.057
0.961	0.057
0.962	0.057
0.963	0.057
0.964	0.057
0.965	0.057
0.966	0.057
0.967	0.057
0.968	0.057
0.969	0.057
0.97	0.056
0.971	0.056
0.972	0.056
0.973	0.056
0.974	0.056
0.975	0.056
0.976	0.056
0.977	0.056
0.978	0.056
0.979	0.056
0.98	0.055
0.981	0.055
0.982	0.055
0.983	0.055
0.984	0.055
0.985	0.055
0.986	0.055
0.987	0.055
0.988	0.055
0.989	0.055
0.99	0.055
0.991	0.055
0.992	0.054
0.993	0.054
0.994	0.054
0.995	0.054
0.996	0.054
0.997	0.054
0.998	0.054
0.999	0.054
1.	0.054

==> CVP-new.dat <==
Space	Time
0.001	3.487
0.002	3.487
0.003	2.991
0.004	2.702
0.005	2.702
0.006	2.498
0.007	2.341
0.008	2.341
0.009000000000000001	2.213
0.01	2.106
0.011	2.0140000000000002
0.012	2.0140000000000002
0.013000000000000001	1.933
0.014	1.861
0.015	1.86
0.016	1.795
0.017	1.737
0.018000000000000002	1.736
0.019	1.682
0.02	1.633
0.021	1.588
0.022	1.586
0.023	1.544
0.024	1.5050000000000001
0.025	1.5030000000000001
0.026000000000000002	1.466
0.027	1.431
0.028	1.43
0.029	1.397
0.03	1.366
0.031	1.337
0.032	1.336
0.033	1.308
0.034	1.282
0.035	1.28
0.036000000000000004	1.2550000000000001
0.037	1.231
0.038	1.208
0.039	1.207
0.04	1.184
0.041	1.164
0.042	1.162
0.043000000000000003	1.1420000000000001
0.044	1.122
0.045	1.104
0.046	1.102
0.047	1.084
0.048	1.067
0.049	1.065
0.05	1.048
0.051000000000000004	1.032
0.052000000000000005	1.018
0.053	1.0150000000000001
0.054	1.
0.055	0.986
0.056	0.984
0.057	0.97
0.058	0.9560000000000001
0.059000000000000004	0.9440000000000001
0.06	0.9410000000000001
0.061	0.929
0.062	0.916
0.063	0.914
0.064	0.902
0.065	0.891
0.066	0.88
0.067	0.877
0.068	0.866
0.069	0.856
0.07	0.847
0.07100000000000001	0.843
0.07200000000000001	0.833
0.073	0.8240000000000001
0.074	0.8220000000000001
0.075	0.812
0.076	0.803
0.077	0.794
0.078	0.792
0.079	0.783
0.08	0.775
0.081	0.767
0.082	0.764
0.083	0.756
0.084	0.748
0.085	0.742
0.08600000000000001	0.738
0.08700000000000001	0.73
0.088	0.723
0.089	0.719
0.09	0.713
0.091	0.707
0.092	0.7000000000000001
0.093	0.6970000000000001
0.094	0.6910000000000001
0.095	0.684
0.096	0.679
0.097	0.675
0.098	0.669
0.099	0.663
0.1	0.658
0.101	0.655
0.10200000000000001	0.649
0.10300000000000001	0.644
0.10400000000000001	0.639
0.105	0.635
0.106	0.63
0.107	0.625
0.108	0.621
0.109	0.617
0.11	0.612
0.111	0.607
0.112	0.604
0.113	0.599
0.114	0.595
0.115	0.591
0.116	0.587
0.117	0.583
0.11800000000000001	0.579
0.11900000000000001	0.5750000000000001
0.12	0.5710000000000001
0.121	0.5670000000000001
0.122	0.5630000000000001
0.123	0.56
0.124	0.556
0.125	0.552
0.126	0.549
0.127	0.545
0.128	0.542
0.129	0.538
0.13	0.535
0.131	0.532
0.132	0.528
0.133	0.525
0.134	0.521
0.135	0.518
0.136	0.515
0.137	0.512
0.138	0.509
0.139	0.506
0.14	0.502
0.14100000000000001	0.499
0.14200000000000002	0.496
0.14300000000000002	0.493
0.14400000000000002	0.49
0.145	0.487
0.146	0.485
0.147	0.482
0.148	0.47900000000000004
0.149	0.47600000000000003
0.15	0.47300000000000003
0.151	0.47100000000000003
0.152	0.468
0.153	0.465
0.154	0.463
0.155	0.46
0.156	0.457
0.157	0.455
0.158	0.452
0.159	0.45
0.16	0.447
0.161	0.445
0.162	0.442
0.163	0.44
0.164	0.438
0.165	0.435
0.166	0.433
0.167	0.431
0.168	0.428
0.169	0.426
0.17	0.424
0.171	0.421
0.17200000000000001	0.419
0.17300000000000001	0.417
0.17400000000000002	0.41500000000000004
0.17500000000000002	0.41300000000000003
0.176	0.41000000000000003
0.177	0.40800000000000003
0.178	0.406
0.179	0.404
0.18	0.402
0.181	0.4
0.182	0.398
0.183	0.396
0.184	0.394
0.185	0.392
0.186	0.39
0.187	0.388
0.188	0.386
0.189	0.385
0.19	0.383
0.191	0.381
0.192	0.379
0.193	0.377
0.194	0.375
0.195	0.373
0.196	0.372
0.197	0.37
0.198	0.368
0.199	0.366
0.2	0.365
0.201	0.363
0.202	0.361
0.203	0.36
0.20400000000000001	0.358
0.20500000000000002	0.356
0.20600000000000002	0.355
0.20700000000000002	0.353
0.20800000000000002	0.35100000000000003
0.209	0.35000000000000003
0.21	0.34800000000000003
0.211	0.34700000000000003
0.212	0.34500000000000003
0.213	0.34400000000000003
0.214	0.342
0.215	0.341
0.216	0.339
0.217	0.338
0.218	0.336
0.219	0.335
0.22	0.333
0.221	0.332
0.222	0.33
0.223	0.329
0.224	0.327
0.225	0.326
0.226	0.325
0.227	0.323
0.228	0.322
0.229	0.321
0.23	0.319
0.231	0.318
0.232	0.317
0.233	0.315
0.234	0.314
0.23500000000000001	0.313
0.23600000000000002	0.311
0.23700000000000002	0.31
0.23800000000000002	0.309
0.23900000000000002	0.307
0.24	0.306
0.241	0.305
0.242	0.304
0.243	0.303
0.244	0.301
0.245	0.3
0.246	0.299
0.247	0.298
0.248	0.297
0.249	0.295
0.25	0.294
0.251	0.293
0.252	0.292
0.253	0.291
0.254	0.29
0.255	0.289
0.256	0.28800000000000003
0.257	0.28600000000000003
0.258	0.28500000000000003
0.259	0.28400000000000003
0.26	0.28300000000000003
0.261	0.28200000000000003
0.262	0.281
0.263	0.28
0.264	0.279
0.265	0.278
0.266	0.277
0.267	0.276
0.268	0.275
0.269	0.274
0.27	0.273
0.271	0.272
0.272	0.271
0.273	0.27
0.274	0.269
0.275	0.268
0.276	0.267
0.277	0.266
0.278	0.265
0.279	0.264
0.28	0.263
0.281	0.262
0.28200000000000003	0.261
0.28300000000000003	0.26
0.28400000000000003	0.259
0.28500000000000003	0.258
0.28600000000000003	0.257
0.28700000000000003	0.256
0.28800000000000003	0.256
0.289	0.255
0.29	0.254
0.291	0.253
0.292	0.252
0.293	0.251
0.294	0.25
0.295	0.249
0.296	0.249
0.297	0.248
0.298	0.247
0.299	0.246
0.3	0.245
0.301	0.244
0.302	0.244
0.303	0.243
0.304	0.242
0.305	0.241
0.306	0.24
0.307	0.23900000000000002
0.308	0.23900000000000002
0.309	0.23800000000000002
0.31	0.23700000000000002
0.311	0.23600000000000002
0.312	0.23600000000000002
0.313	0.23500000000000001
0.314	0.234
0.315	0.233
0.316	0.233
0.317	0.232
0.318	0.231
0.319	0.23
0.32	0.23
0.321	0.229
0.322	0.228
0.323	0.227
0.324	0.227
0.325	0.226
0.326	0.225
0.327	0.224
0.328	0.224
0.329	0.223
0.33	0.222
0.331	0.222
0.332	0.221
0.333	0.22
0.334	0.22
0.335	0.219
0.336	0.218
0.337	0.218
0.338	0.217
0.339	0.216
0.34	0.216
0.341	0.215
0.342	0.214
0.343	0.214
0.34400000000000003	0.213
0.34500000000000003	0.212
0.34600000000000003	0.212
0.34700000000000003	0.211
0.34800000000000003	0.21
0.34900000000000003	0.21
0.35000000000000003	0.209
0.35100000000000003	0.209
0.352	0.20800000000000002
0.353	0.20700000000000002
0.354	0.20700000000000002
0.355	0.20600000000000002
0.356	0.20500000000000002
0.357	0.20500000000000002
0.358	0.20400000000000001
0.359	0.20400000000000001
0.36	0.203
0.361	0.203
0.362	0.202
0.363	0.201
0.364	0.201
0.365	0.2
0.366	0.2
0.367	0.199
0.368	0.198
0.369	0.198
0.37	0.197
0.371	0.197
0.372	0.196
0.373	0.196
0.374	0.195
0.375	0.194
0.376	0.194
0.377	0.193
0.378	0.193
0.379	0.192
0.38	0.192
0.381	0.191
0.382	0.191
0.383	0.19
0.384	0.189
0.385	0.189
0.386	0.188
0.387	0.188
0.388	0.187
0.389	0.187
0.39	0.186
0.391	0.186
0.392	0.185
0.393	0.185
0.394	0.184
0.395	0.184
0.396	0.183
0.397	0.183
0.398	0.182
0.399	0.182
0.4	0.181
0.401	0.181
0.402	0.18
0.403	0.18
0.404	0.179
0.405	0.179
0.406	0.178
0.40700000000000003	0.178
0.40800000000000003	0.177
0.40900000000000003	0.177
0.41000000000000003	0.176
0.41100000000000003	0.176
0.41200000000000003	0.176
0.41300000000000003	0.17500000000000002
0.41400000000000003	0.17500000000000002
0.41500000000000004	0.17400000000000002
0.41600000000000004	0.17400000000000002
0.417	0.17300000000000001
0.418	0.17300000000000001
0.419	0.17200000000000001
0.42	0.17200000000000001
0.421	0.171
0.422	0.171
0.423	0.171
0.424	0.17
0.425	0.17
0.426	0.169
0.427	0.169
0.428	0.168
0.429	0.168
0.43	0.167
0.431	0.167
0.432	0.167
0.433	0.166
0.434	0.166
0.435	0.165
0.436	0.165
0.437	0.165
0.438	0.164
0.439	0.164
0.44	0.163
0.441	0.163
0.442	0.163
0.443	0.162
0.444	0.162
0.445	0.161
0.446	0.161
0.447	0.16
0.448	0.16
0.449	0.16
0.45	0.159
0.451	0.159
0.452	0.158
0.453	0.158
0.454	0.158
0.455	0.157
0.456	0.157
0.457	0.156
0.458	0.156
0.459	0.156
0.46	0.155
0.461	0.155
0.462	0.155
0.463	0.154
0.464	0.154
0.465	0.153
0.466	0.153
0.467	0.153
0.468	0.152
0.46900000000000003	0.152
0.47000000000000003	0.152
0.47100000000000003	0.151
0.47200000000000003	0.151
0.47300000000000003	0.15
0.47400000000000003	0.15
0.47500000000000003	0.15
0.47600000000000003	0.149
0.47700000000000004	0.149
0.47800000000000004	0.149
0.47900000000000004	0.148
0.48	0.148
0.481	0.148
0.482	0.147
0.483	0.147
0.484	0.147
0.485	0.146
0.486	0.146
0.487	0.146
0.488	0.145
0.489	0.145
0.49	0.14400000000000002
0.491	0.14400000000000002
0.492	0.14400000000000002
0.493	0.14300000000000002
0.494	0.14300000000000002
0.495	0.14300000000000002
0.496	0.14200000000000002
0.497	0.14200000000000002
0.498	0.14200000000000002
0.499	0.14100000000000001
0.5	0.14100000000000001
0.501	0.14100000000000001
0.502	0.14
0.503	0.14
0.504	0.14
0.505	0.139
0.506	0.139
0.507	0.139
0.508	0.139
0.509	0.138
0.51	0.138
0.511	0.138
0.512	0.137
0.513	0.137
0.514	0.137
0.515	0.136
0.516	0.136
0.517	0.136
0.518	0.135
0.519	0.135
0.52	0.135
0.521	0.134
0.522	0.134
0.523	0.134
0.524	0.134
0.525	0.133
0.526	0.133
0.527	0.133
0.528	0.132
0.529	0.132
0.53	0.132
0.531	0.131
0.532	0.131
0.533	0.131
0.534	0.131
0.535	0.13
0.536	0.13
0.537	0.13
0.538	0.129
0.539	0.129
0.54	0.129
0.541	0.129
0.542	0.128
0.543	0.128
0.544	0.128
0.545	0.127
0.546	0.127
0.547	0.127
0.548	0.127
0.549	0.126
0.55	0.126
0.551	0.126
0.552	0.125
0.553	0.125
0.554	0.125
0.555	0.125
0.556	0.124
0.557	0.124
0.558	0.124
0.559	0.124
0.56	0.123
0.561	0.123
0.562	0.123
0.5630000000000001	0.122
0.5640000000000001	0.122
0.5650000000000001	0.122
0.5660000000000001	0.122
0.5670000000000001	0.121
0.5680000000000001	0.121
0.5690000000000001	0.121
0.5700000000000001	0.121
0.5710000000000001	0.12
0.5720000000000001	0.12
0.5730000000000001	0.12
0.5740000000000001	0.12
0.5750000000000001	0.11900000000000001
0.5760000000000001	0.11900000000000001
0.577	0.11900000000000001
0.578	0.11900000000000001
0.579	0.11800000000000001
0.58	0.11800000000000001
0.581	0.11800000000000001
0.582	0.11800000000000001
0.583	0.117
0.584	0.117
0.585	0.117
0.586	0.117
0.587	0.116
0.588	0.116
0.589	0.116
0.59	0.116
0.591	0.115
0.592	0.115
0.593	0.115
0.594	0.115
0.595	0.114
0.596	0.114
0.597	0.114
0.598	0.114
0.599	0.113
0.6	0.113
0.601	0.113
0.602	0.113
0.603	0.112
0.604	0.112
0.605	0.112
0.606	0.112
0.607	0.111
0.608	0.111
0.609	0.111
0.61	0.111
0.611	0.111
0.612	0.11
0.613	0.11
0.614	0.11
0.615	0.11
0.616	0.109
0.617	0.109
0.618	0.109
0.619	0.109
0.62	0.109
0.621	0.108
0.622	0.108
0.623	0.108
0.624	0.108
0.625	0.107
0.626	0.107
0.627	0.107
0.628	0.107
0.629	0.107
0.63	0.106
0.631	0.106
0.632	0.106
0.633	0.106
0.634	0.105
0.635	0.105
0.636	0.105
0.637	0.105
0.638	0.105
0.639	0.10400000000000001
0.64	0.10400000000000001
0.641	0.10400000000000001
0.642	0.10400000000000001
0.643	0.10400000000000001
0.644	0.10300000000000001
0.645	0.10300000000000001
0.646	0.10300000000000001
0.647	0.10300000000000001
0.648	0.10300000000000001
0.649	0.10200000000000001
0.65	0.10200000000000001
0.651	0.10200000000000001
0.652	0.10200000000000001
0.653	0.10200000000000001
0.654	0.101
0.655	0.101
0.656	0.101
0.657	0.101
0.658	0.1
0.659	0.1
0.66	0.1
0.661	0.1
0.662	0.1
0.663	0.099
0.664	0.099
0.665	0.099
0.666	0.099
0.667	0.099
0.668	0.099
0.669	0.098
0.67	0.098
0.671	0.098
0.672	0.098
0.673	0.098
0.674	0.097
0.675	0.097
0.676	0.097
0.677	0.097
0.678	0.097
0.679	0.096
0.68	0.096
0.681	0.096
0.682	0.096
0.683	0.096
0.684	0.096
0.685	0.095
0.686	0.095
0.687	0.095
0.6880000000000001	0.095
0.6890000000000001	0.094
0.6900000000000001	0.094
0.6910000000000001	0.094
0.6920000000000001	0.094
0.6930000000000001	0.094
0.6940000000000001	0.094
0.6950000000000001	0.093
0.6960000000000001	0.093
0.6970000000000001	0.093
0.6980000000000001	0.093
0.6990000000000001	0.093
0.7000000000000001	0.093
0.7010000000000001	0.092
0.7020000000000001	0.092
0.7030000000000001	0.092
0.704	0.092
0.705	0.092
0.706	0.092
0.707	0.091
0.708	0.091
0.709	0.091
0.71	0.091
0.711	0.091
0.712	0.09
0.713	0.09
0.714	0.09
0.715	0.09
0.716	0.09
0.717	0.09
0.718	0.089
0.719	0.089
0.72	0.089
0.721	0.089
0.722	0.089
0.723	0.089
0.724	0.088
0.725	0.088
0.726	0.088
0.727	0.088
0.728	0.088
0.729	0.08700000000000001
0.73	0.08700000000000001
0.731	0.08700000000000001
0.732	0.08700000000000001
0.733	0.08700000000000001
0.734	0.08700000000000001
0.735	0.08600000000000001
0.736	0.08600000000000001
0.737	0.08600000000000001
0.738	0.08600000000000001
0.739	0.08600000000000001
0.74	0.08600000000000001
0.741	0.08600000000000001
0.742	0.085
0.743	0.085
0.744	0.085
0.745	0.085
0.746	0.085
0.747	0.085
0.748	0.084
0.749	0.084
0.75	0.084
0.751	0.084
0.752	0.084
0.753	0.084
0.754	0.083
0.755	0.083
0.756	0.083
0.757	0.083
0.758	0.083
0.759	0.083
0.76	0.083
0.761	0.082
0.762	0.082
0.763	0.082
0.764	0.082
0.765	0.082
0.766	0.082
0.767	0.081
0.768	0.081
0.769	0.081
0.77	0.081
0.771	0.081
0.772	0.081
0.773	0.081
0.774	0.08
0.775	0.08
0.776	0.08
0.777	0.08
0.778	0.08
0.779	0.08
0.78	0.08
0.781	0.079
0.782	0.079
0.783	0.079
0.784	0.079
0.785	0.079
0.786	0.079
0.787	0.078
0.788	0.078
0.789	0.078
0.79	0.078
0.791	0.078
0.792	0.078
0.793	0.078
0.794	0.077
0.795	0.077
0.796	0.077
0.797	0.077
0.798	0.077
0.799	0.077
0.8	0.077
0.801	0.076
0.802	0.076
0.803	0.076
0.804	0.076
0.805	0.076
0.806	0.076
0.807	0.076
0.808	0.076
0.809	0.075
0.81	0.075
0.811	0.075
0.812	0.075
0.8130000000000001	0.075
0.8140000000000001	0.075
0.8150000000000001	0.075
0.8160000000000001	0.074
0.8170000000000001	0.074
0.8180000000000001	0.074
0.8190000000000001	0.074
0.8200000000000001	0.074
0.8210000000000001	0.074
0.8220000000000001	0.074
0.8230000000000001	0.073
0.8240000000000001	0.073
0.8250000000000001	0.073
0.8260000000000001	0.073
0.8270000000000001	0.073
0.8280000000000001	0.073
0.8290000000000001	0.073
0.8300000000000001	0.073
0.8310000000000001	0.07200000000000001
0.8320000000000001	0.07200000000000001
0.833	0.07200000000000001
0.834	0.07200000000000001
0.835	0.07200000000000001
0.836	0.07200000000000001
0.837	0.07200000000000001
0.838	0.07200000000000001
0.839	0.07100000000000001
0.84	0.07100000000000001
0.841	0.07100000000000001
0.842	0.07100000000000001
0.843	0.07100000000000001
0.844	0.07100000000000001
0.845	0.07100000000000001
0.846	0.07100000000000001
0.847	0.07
0.848	0.07
0.849	0.07
0.85	0.07
0.851	0.07
0.852	0.07
0.853	0.07
0.854	0.07
0.855	0.069
0.856	0.069
0.857	0.069
0.858	0.069
0.859	0.069
0.86	0.069
0.861	0.069
0.862	0.069
0.863	0.068
0.864	0.068
0.865	0.068
0.866	0.068
0.867	0.068
0.868	0.068
0.869	0.068
0.87	0.068
0.871	0.067
0.872	0.067
0.873	0.067
0.874	0.067
0.875	0.067
0.876	0.067
0.877	0.067
0.878	0.067
0.879	0.067
0.88	0.066
0.881	0.066
0.882	0.066
0.883	0.066
0.884	0.066
0.885	0.066
0.886	0.066
0.887	0.066
0.888	0.065
0.889	0.065
0.89	0.065
0.891	0.065
0.892	0.065
0.893	0.065
0.894	0.065
0.895	0.065
0.896	0.065
0.897	0.064
0.898	0.064
0.899	0.064
0.9	0.064
0.901	0.064
0.902	0.064
0.903	0.064
0.904	0.064
0.905	0.064
0.906	0.063
0.907	0.063
0.908	0.063
0.909	0.063
0.91	0.063
0.911	0.063
0.912	0.063
0.913	0.063
0.914	0.063
0.915	0.062
0.916	0.062
0.917	0.062
0.918	0.062
0.919	0.062
0.92	0.062
0.921	0.062
0.922	0.062
0.923	0.062
0.924	0.062
0.925	0.061
0.926	0.061
0.927	0.061
0.928	0.061
0.929	0.061
0.93	0.061
0.931	0.061
0.932	0.061
0.933	0.061
0.934	0.06
0.935	0.06
0.936	0.06
0.937	0.06
0.9380000000000001	0.06
0.9390000000000001	0.06
0.9400000000000001	0.06
0.9410000000000001	0.06
0.9420000000000001	0.06
0.9430000000000001	0.06
0.9440000000000001	0.059000000000000004
0.9450000000000001	0.059000000000000004
0.9460000000000001	0.059000000000000004
0.9470000000000001	0.059000000000000004
0.9480000000000001	0.059000000000000004
0.9490000000000001	0.059000000000000004
0.9500000000000001	0.059000000000000004
0.9510000000000001	0.059000000000000004
0.9520000000000001	0.059000000000000004
0.9530000000000001	0.059000000000000004
0.9540000000000001	0.058
0.9550000000000001	0.058
0.9560000000000001	0.058
0.9570000000000001	0.058
0.9580000000000001	0.058
0.9590000000000001	0.058
0.96	0.058
0.961	0.058
0.962	0.058
0.963	0.058
0.964	0.057
0.965	0.057
0.966	0.057
0.967	0.057
0.968	0.057
0.969	0.057
0.97	0.057
0.971	0.057
0.972	0.057
0.973	0.057
0.974	0.056
0.975	0.056
0.976	0.056
0.977	0.056
0.978	0.056
0.979	0.056
0.98	0.056
0.981	0.056
0.982	0.056
0.983	0.056
0.984	0.056
0.985	0.055
0.986	0.055
0.987	0.055
0.988	0.055
0.989	0.055
0.99	0.055
0.991	0.055
0.992	0.055
0.993	0.055
0.994	0.055
0.995	0.055
0.996	0.054
0.997	0.054
0.998	0.054
0.999	0.054
1.	0.054
1.0010000000000001	0.054
1.002	0.054
1.0030000000000001	0.054
1.004	0.054
1.0050000000000001	0.054
1.006	0.054
1.0070000000000001	0.053
1.008	0.053
1.0090000000000001	0.053
1.01	0.053
1.0110000000000001	0.053
1.012	0.053
1.0130000000000001	0.053
1.014	0.053
1.0150000000000001	0.053
1.016	0.053
1.0170000000000001	0.052000000000000005
1.018	0.052000000000000005
1.0190000000000001	0.052000000000000005
1.02	0.052000000000000005
1.0210000000000001	0.052000000000000005
1.022	0.052000000000000005
1.0230000000000001	0.052000000000000005
1.024	0.052000000000000005
1.025	0.052000000000000005
1.026	0.052000000000000005
1.027	0.052000000000000005
1.028	0.052000000000000005
1.029	0.052000000000000005
1.03	0.051000000000000004
1.031	0.051000000000000004
1.032	0.051000000000000004
1.033	0.051000000000000004
1.034	0.051000000000000004
1.035	0.051000000000000004
1.036	0.051000000000000004
1.037	0.051000000000000004
1.038	0.051000000000000004
1.039	0.051000000000000004
1.04	0.051000000000000004
1.041	0.05
1.042	0.05
1.043	0.05
1.044	0.05
1.045	0.05
1.046	0.05
1.047	0.05
1.048	0.05
1.049	0.05
1.05	0.05
1.051	0.05
1.052	0.05
1.053	0.05
1.054	0.049
1.055	0.049
1.056	0.049
1.057	0.049
1.058	0.049
1.059	0.049
1.06	0.049
1.061	0.049
1.062	0.049
1.063	0.049
1.064	0.049
1.065	0.048
1.066	0.048
1.067	0.048
1.068	0.048
1.069	0.048
1.07	0.048
1.071	0.048
1.072	0.048
1.073	0.048
1.074	0.048
1.075	0.048
1.076	0.048
1.077	0.048
1.078	0.048
1.079	0.047
1.08	0.047
1.081	0.047
1.082	0.047
1.083	0.047
1.084	0.047
1.085	0.047
1.086	0.047
1.087	0.047
1.088	0.047
1.089	0.047
1.09	0.047
1.091	0.046
1.092	0.046
1.093	0.046
1.094	0.046
1.095	0.046
1.096	0.046
1.097	0.046
1.098	0.046
1.099	0.046
1.1	0.046
1.101	0.046
1.102	0.046
1.103	0.046
1.104	0.046
1.105	0.045
1.106	0.045
1.107	0.045
1.108	0.045
1.109	0.045
1.11	0.045
1.111	0.045
1.112	0.045
1.113	0.045
1.114	0.045
1.115	0.045
1.116	0.045
1.117	0.045
1.118	0.044
1.119	0.044
1.12	0.044
1.121	0.044
1.122	0.044
1.123	0.044
1.124	0.044
1.125	0.044
1.1260000000000001	0.044
1.127	0.044
1.1280000000000001	0.044
1.129	0.044
1.1300000000000001	0.044
1.131	0.044
1.1320000000000001	0.044
1.133	0.043000000000000003
1.1340000000000001	0.043000000000000003
1.135	0.043000000000000003
1.1360000000000001	0.043000000000000003
1.137	0.043000000000000003
1.1380000000000001	0.043000000000000003
1.139	0.043000000000000003
1.1400000000000001	0.043000000000000003
1.141	0.043000000000000003
1.1420000000000001	0.043000000000000003
1.143	0.043000000000000003
1.1440000000000001	0.043000000000000003
1.145	0.043000000000000003
1.1460000000000001	0.043000000000000003
1.147	0.042
1.1480000000000001	0.042
1.149	0.042
1.1500000000000001	0.042
1.151	0.042
1.1520000000000001	0.042
1.153	0.042
1.154	0.042
1.155	0.042
1.156	0.042
1.157	0.042
1.158	0.042
1.159	0.042
1.16	0.042
1.161	0.042
1.162	0.041
1.163	0.041
1.164	0.041
1.165	0.041
1.166	0.041
1.167	0.041
1.168	0.041
1.169	0.041
1.17	0.041
1.171	0.041
1.172	0.041
1.173	0.041
1.174	0.041
1.175	0.041
1.176	0.041
1.177	0.04
1.178	0.04
1.179	0.04
1.18	0.04
1.181	0.04
1.182	0.04
1.183	0.04
1.184	0.04
1.185	0.04
1.186	0.04
1.187	0.04
1.188	0.04
1.189	0.04
1.19	0.04
1.191	0.04
1.192	0.039
1.193	0.039
1.194	0.039
1.195	0.039
1.196	0.039
1.197	0.039
1.198	0.039
1.199	0.039
1.2	0.039
1.201	0.039
1.202	0.039
1.203	0.039
1.204	0.039
1.205	0.039
1.206	0.039
1.207	0.039
1.208	0.038
1.209	0.038
1.21	0.038
1.211	0.038
1.212	0.038
1.213	0.038
1.214	0.038
1.215	0.038
1.216	0.038
1.217	0.038
1.218	0.038
1.219	0.038
1.22	0.038
1.221	0.038
1.222	0.038
1.223	0.038
1.224	0.038
1.225	0.037
1.226	0.037
1.227	0.037
1.228	0.037
1.229	0.037
1.23	0.037
1.231	0.037
1.232	0.037
1.233	0.037
1.234	0.037
1.235	0.037
1.236	0.037
1.237	0.037
1.238	0.037
1.239	0.037
1.24	0.037
1.241	0.037
1.242	0.037
1.243	0.036000000000000004
1.244	0.036000000000000004
1.245	0.036000000000000004
1.246	0.036000000000000004
1.247	0.036000000000000004
1.248	0.036000000000000004
1.249	0.036000000000000004
1.25	0.036000000000000004
1.2510000000000001	0.036000000000000004
1.252	0.036000000000000004
1.2530000000000001	0.036000000000000004
1.254	0.036000000000000004
1.2550000000000001	0.036000000000000004
1.256	0.036000000000000004
1.2570000000000001	0.036000000000000004
1.258	0.036000000000000004
1.2590000000000001	0.036000000000000004
1.26	0.035
1.2610000000000001	0.035
1.262	0.035
1.2630000000000001	0.035
1.264	0.035
1.2650000000000001	0.035
1.266	0.035
1.2670000000000001	0.035
1.268	0.035
1.2690000000000001	0.035
1.27	0.035
1.2710000000000001	0.035
1.272	0.035
1.2730000000000001	0.035
1.274	0.035
1.2750000000000001	0.035
1.276	0.035
1.2770000000000001	0.035
1.278	0.034
1.2790000000000001	0.034
1.28	0.034
1.281	0.034
1.282	0.034
1.283	0.034
1.284	0.034
1.285	0.034
1.286	0.034
1.287	0.034
1.288	0.034
1.289	0.034
1.29	0.034
1.291	0.034
1.292	0.034
1.293	0.034
1.294	0.034
1.295	0.034
1.296	0.034
1.297	0.033
1.298	0.033
1.299	0.033
1.3	0.033
1.301	0.033
1.302	0.033
1.303	0.033
1.304	0.033
1.305	0.033
1.306	0.033
1.307	0.033
1.308	0.033
1.309	0.033
1.31	0.033
1.311	0.033
1.312	0.033
1.313	0.033
1.314	0.033
1.315	0.033
1.316	0.032
1.317	0.032
1.318	0.032
1.319	0.032
1.32	0.032
1.321	0.032
1.322	0.032
1.323	0.032
1.324	0.032
1.325	0.032
1.326	0.032
1.327	0.032
1.328	0.032
1.329	0.032
1.33	0.032
1.331	0.032
1.332	0.032
1.333	0.032
1.334	0.032
1.335	0.032
1.336	0.031
1.337	0.031
1.338	0.031
1.339	0.031
1.34	0.031
1.341	0.031
1.342	0.031
1.343	0.031
1.344	0.031
1.345	0.031
1.346	0.031
1.347	0.031
1.348	0.031
1.349	0.031
1.35	0.031
1.351	0.031
1.352	0.031
1.353	0.031
1.354	0.031
1.355	0.031
1.356	0.031
1.357	0.031
1.358	0.03
1.359	0.03
1.36	0.03
1.361	0.03
1.362	0.03
1.363	0.03
1.364	0.03
1.365	0.03
1.366	0.03
1.367	0.03
1.368	0.03
1.369	0.03
1.37	0.03
1.371	0.03
1.372	0.03
1.373	0.03
1.374	0.03
1.375	0.03
1.3760000000000001	0.03
1.377	0.03
1.3780000000000001	0.03
1.379	0.029
1.3800000000000001	0.029
1.381	0.029
1.3820000000000001	0.029
1.383	0.029
1.3840000000000001	0.029
1.385	0.029
1.3860000000000001	0.029
1.387	0.029
1.3880000000000001	0.029
1.389	0.029
1.3900000000000001	0.029
1.391	0.029
1.3920000000000001	0.029
1.393	0.029
1.3940000000000001	0.029
1.395	0.029
1.3960000000000001	0.029
1.397	0.029
1.3980000000000001	0.029
1.399	0.029
1.4000000000000001	0.029
1.401	0.028
1.4020000000000001	0.028
1.403	0.028
1.4040000000000001	0.028
1.405	0.028
1.4060000000000001	0.028
1.407	0.028
1.408	0.028
1.409	0.028
1.41	0.028
1.411	0.028
1.412	0.028
1.413	0.028
1.414	0.028
1.415	0.028
1.416	0.028
1.417	0.028
1.418	0.028
1.419	0.028
1.42	0.028
1.421	0.028
1.422	0.028
1.423	0.028
1.424	0.028
1.425	0.027
1.426	0.027
1.427	0.027
1.428	0.027
1.429	0.027
1.43	0.027
1.431	0.027
1.432	0.027
1.433	0.027
1.434	0.027
1.435	0.027
1.436	0.027
1.437	0.027
1.438	0.027
1.439	0.027
1.44	0.027
1.441	0.027
1.442	0.027
1.443	0.027
1.444	0.027
1.445	0.027
1.446	0.027
1.447	0.027
1.448	0.027
1.449	0.026000000000000002
1.45	0.026000000000000002
1.451	0.026000000000000002
1.452	0.026000000000000002
1.453	0.026000000000000002
1.454	0.026000000000000002
1.455	0.026000000000000002
1.456	0.026000000000000002
1.457	0.026000000000000002
1.458	0.026000000000000002
1.459	0.026000000000000002
1.46	0.026000000000000002
1.461	0.026000000000000002
1.462	0.026000000000000002
1.463	0.026000000000000002
1.464	0.026000000000000002
1.465	0.026000000000000002
1.466	0.026000000000000002
1.467	0.026000000000000002
1.468	0.026000000000000002
1.469	0.026000000000000002
1.47	0.026000000000000002
1.471	0.026000000000000002
1.472	0.026000000000000002
1.473	0.026000000000000002
1.474	0.025
1.475	0.026000000000000002
1.476	0.025
1.477	0.025
1.478	0.025
1.479	0.025
1.48	0.025
1.481	0.025
1.482	0.025
1.483	0.025
1.484	0.025
1.485	0.025
1.486	0.025
1.487	0.025
1.488	0.025
1.489	0.025
1.49	0.025
1.491	0.025
1.492	0.025
1.493	0.025
1.494	0.025
1.495	0.025
1.496	0.025
1.497	0.025
1.498	0.025
1.499	0.025
1.5	0.025
1.5010000000000001	0.024
1.502	0.024
1.5030000000000001	0.024
1.504	0.024
1.5050000000000001	0.024
1.506	0.024
1.5070000000000001	0.024
1.508	0.024
1.5090000000000001	0.024
1.51	0.024
1.5110000000000001	0.024
1.512	0.024
1.5130000000000001	0.024
1.514	0.024
1.5150000000000001	0.024
1.516	0.024
1.5170000000000001	0.024
1.518	0.024
1.5190000000000001	0.024
1.52	0.024
1.5210000000000001	0.024
1.522	0.024
1.5230000000000001	0.024
1.524	0.024
1.5250000000000001	0.024
1.526	0.024
1.5270000000000001	0.024
1.528	0.024
1.5290000000000001	0.023
1.53	0.023
1.5310000000000001	0.023
1.532	0.023
1.5330000000000001	0.023
1.534	0.023
1.5350000000000001	0.023
1.536	0.023
1.537	0.023
1.538	0.023
1.539	0.023
1.54	0.023
1.541	0.023
1.542	0.023
1.543	0.023
1.544	0.023
1.545	0.023
1.546	0.023
1.547	0.023
1.548	0.023
1.549	0.023
1.55	0.023
1.551	0.023
1.552	0.023
1.553	0.023
1.554	0.023
1.555	0.023
1.556	0.023
1.557	0.023
1.558	0.022
1.559	0.022
1.56	0.022
1.561	0.022
1.562	0.022
1.563	0.022
1.564	0.022
1.565	0.022
1.566	0.022
1.567	0.022
1.568	0.022
1.569	0.022
1.57	0.022
1.571	0.022
1.572	0.022
1.573	0.022
1.574	0.022
1.575	0.022
1.576	0.022
1.577	0.022
1.578	0.022
1.579	0.022
1.58	0.022
1.581	0.022
1.582	0.022
1.583	0.022
1.584	0.022
1.585	0.022
1.586	0.022
1.587	0.022
1.588	0.021
1.589	0.021
1.59	0.021
1.591	0.021
1.592	0.021
1.593	0.021
1.594	0.021
1.595	0.021
1.596	0.021
1.597	0.021
1.598	0.021
1.599	0.021
1.6	0.021
1.601	0.021
1.602	0.021
1.603	0.021
1.604	0.021
1.605	0.021
1.606	0.021
1.607	0.021
1.608	0.021
1.609	0.021
1.61	0.021
1.611	0.021
1.612	0.021
1.613	0.021
1.614	0.021
1.615	0.021
1.616	0.021
1.617	0.021
1.618	0.021
1.619	0.021
1.62	0.021
1.621	0.02
1.622	0.02
1.623	0.02
1.624	0.02
1.625	0.02
1.6260000000000001	0.02
1.627	0.02
1.6280000000000001	0.02
1.629	0.02
1.6300000000000001	0.02
1.631	0.02
1.6320000000000001	0.02
1.633	0.02
1.6340000000000001	0.02
1.635	0.02
1.6360000000000001	0.02
1.637	0.02
1.6380000000000001	0.02
1.639	0.02
1.6400000000000001	0.02
1.641	0.02
1.6420000000000001	0.02
1.643	0.02
1.6440000000000001	0.02
1.645	0.02
1.6460000000000001	0.02
1.647	0.02
1.6480000000000001	0.02
1.649	0.02
1.6500000000000001	0.02
1.651	0.02
1.6520000000000001	0.02
1.653	0.019
1.6540000000000001	0.019
1.655	0.019
1.6560000000000001	0.019
1.657	0.019
1.6580000000000001	0.019
1.659	0.019
1.6600000000000001	0.019
1.661	0.019
1.6620000000000001	0.019
1.663	0.019
1.6640000000000001	0.019
1.665	0.019
1.666	0.019
1.667	0.019
1.668	0.019
1.669	0.019
1.67	0.019
1.671	0.019
1.672	0.019
1.673	0.019
1.674	0.019
1.675	0.019
1.676	0.019
1.677	0.019
1.678	0.019
1.679	0.019
1.68	0.019
1.681	0.019
1.682	0.019
1.683	0.019
1.684	0.019
1.685	0.019
1.686	0.019
1.687	0.019
1.688	0.019
1.689	0.018000000000000002
1.69	0.018000000000000002
1.691	0.018000000000000002
1.692	0.018000000000000002
1.693	0.018000000000000002
1.694	0.018000000000000002
1.695	0.018000000000000002
1.696	0.018000000000000002
1.697	0.018000000000000002
1.698	0.018000000000000002
1.699	0.018000000000000002
1.7	0.018000000000000002
1.701	0.018000000000000002
1.702	0.018000000000000002
1.703	0.018000000000000002
1.704	0.018000000000000002
1.705	0.018000000000000002
1.706	0.018000000000000002
1.707	0.018000000000000002
1.708	0.018000000000000002
1.709	0.018000000000000002
1.71	0.018000000000000002
1.711	0.018000000000000002
1.712	0.018000000000000002
1.713	0.018000000000000002
1.714	0.018000000000000002
1.715	0.018000000000000002
1.716	0.018000000000000002
1.717	0.018000000000000002
1.718	0.018000000000000002
1.719	0.018000000000000002
1.72	0.018000000000000002
1.721	0.018000000000000002
1.722	0.018000000000000002
1.723	0.018000000000000002
1.724	0.018000000000000002
1.725	0.018000000000000002
1.726	0.018000000000000002
1.727	0.018000000000000002
1.728	0.017
1.729	0.017
1.73	0.017
1.731	0.017
1.732	0.017
1.733	0.017
1.734	0.017
1.735	0.017
1.736	0.017
1.737	0.017
1.738	0.017
1.739	0.017
1.74	0.017
1.741	0.017
1.742	0.017
1.743	0.017
1.744	0.017
1.745	0.017
1.746	0.017
1.747	0.017
1.748	0.017
1.749	0.017
1.75	0.017
1.7510000000000001	0.017
1.752	0.017
1.7530000000000001	0.017
1.754	0.017
1.7550000000000001	0.017
1.756	0.017
1.7570000000000001	0.017
1.758	0.017
1.7590000000000001	0.017
1.76	0.017
1.7610000000000001	0.017
1.762	0.017
1.7630000000000001	0.017
1.764	0.017
1.7650000000000001	0.017
1.766	0.017
1.7670000000000001	0.016
1.768	0.016
1.7690000000000001	0.016
1.77	0.016
1.7710000000000001	0.016
1.772	0.016
1.7730000000000001	0.016
1.774	0.016
1.7750000000000001	0.016
1.776	0.016
1.7770000000000001	0.016
1.778	0.016
1.7790000000000001	0.016
1.78	0.016
1.7810000000000001	0.016
1.782	0.016
1.7830000000000001	0.016
1.784	0.016
1.7850000000000001	0.016
1.786	0.016
1.7870000000000001	0.016
1.788	0.016
1.7890000000000001	0.016
1.79	0.016
1.7910000000000001	0.016
1.792	0.016
1.793	0.016
1.794	0.016
1.795	0.016
1.796	0.016
1.797	0.016
1.798	0.016
1.799	0.016
1.8	0.016
1.801	0.016
1.802	0.016
1.803	0.016
1.804	0.016
1.805	0.016
1.806	0.016
1.807	0.016
1.808	0.016
1.809	0.016
1.81	0.015
1.811	0.015
1.812	0.015
1.813	0.015
1.814	0.016
1.815	0.015
1.816	0.015
1.817	0.015
1.818	0.015
1.819	0.015
1.82	0.015
1.821	0.015
1.822	0.015
1.823	0.015
1.824	0.015
1.825	0.015
1.826	0.015
1.827	0.015
1.828	0.02
1.829	0.015
1.83	0.015
1.831	0.015
1.832	0.015
1.833	0.015
1.834	0.015
1.835	0.015
1.836	0.015
1.837	0.016
1.838	0.015
1.839	0.015
1.84	0.015
1.841	0.015
1.842	0.015
1.843	0.015
1.844	0.016
1.845	0.015
1.846	0.015
1.847	0.015
1.848	0.015
1.849	0.016
1.85	0.015
1.851	0.015
1.852	0.015
1.853	0.015
1.854	0.015
1.855	0.015
1.856	0.016
1.857	0.014
1.858	0.014
1.859	0.014
1.86	0.014
1.861	0.014
1.862	0.014
1.863	0.014
1.864	0.016
1.865	0.014
1.866	0.014
1.867	0.014
1.868	0.014
1.869	0.014
1.87	0.014
1.871	0.014
1.872	0.014
1.873	0.014
1.874	0.014
1.875	0.014
1.8760000000000001	0.014
1.877	0.014
1.8780000000000001	0.014
1.879	0.014
1.8800000000000001	0.014
1.881	0.014
1.8820000000000001	0.014
1.883	0.014
1.8840000000000001	0.014
1.885	0.014
1.8860000000000001	0.014
1.887	0.014
1.8880000000000001	0.014
1.889	0.014
1.8900000000000001	0.014
1.891	0.014
1.8920000000000001	0.014
1.893	0.014
1.8940000000000001	0.014
1.895	0.014
1.8960000000000001	0.014
1.897	0.014
1.8980000000000001	0.014
1.899	0.014
1.9000000000000001	0.014
1.901	0.014
1.9020000000000001	0.015
1.903	0.014
1.9040000000000001	0.013000000000000001
1.905	0.013000000000000001
1.9060000000000001	0.014
1.907	0.013000000000000001
1.9080000000000001	0.014
1.909	0.013000000000000001
1.9100000000000001	0.013000000000000001
1.911	0.013000000000000001
1.9120000000000001	0.013000000000000001
1.913	0.013000000000000001
1.9140000000000001	0.013000000000000001
1.915	0.013000000000000001
1.9160000000000001	0.013000000000000001
1.917	0.013000000000000001
1.9180000000000001	0.013000000000000001
1.919	0.013000000000000001
1.92	0.014
1.921	0.013000000000000001
1.922	0.013000000000000001
1.923	0.013000000000000001
1.924	0.013000000000000001
1.925	0.013000000000000001
1.926	0.013000000000000001
1.927	0.013000000000000001
1.928	0.013000000000000001
1.929	0.013000000000000001
1.93	0.013000000000000001
1.931	0.013000000000000001
1.932	0.013000000000000001
1.933	0.015
1.934	0.013000000000000001
1.935	0.013000000000000001
1.936	0.013000000000000001
1.937	0.013000000000000001
1.938	0.013000000000000001
1.939	0.013000000000000001
1.94	0.013000000000000001
1.941	0.013000000000000001
1.942	0.013000000000000001
1.943	0.013000000000000001
1.944	0.013000000000000001
1.945	0.013000000000000001
1.946	0.013000000000000001
1.947	0.014
1.948	0.013000000000000001
1.949	0.013000000000000001
1.95	0.013000000000000001
1.951	0.013000000000000001
1.952	0.013000000000000001
1.953	0.013000000000000001
1.954	0.013000000000000001
1.955	0.013000000000000001
1.956	0.013000000000000001
1.957	0.012
1.958	0.013000000000000001
1.959	0.012
1.96	0.012
1.961	0.014
1.962	0.012
1.963	0.013000000000000001
1.964	0.012
1.965	0.012
1.966	0.012
1.967	0.012
1.968	0.012
1.969	0.012
1.97	0.012
1.971	0.013000000000000001
1.972	0.012
1.973	0.012
1.974	0.012
1.975	0.012
1.976	0.012
1.977	0.013000000000000001
1.978	0.012
1.979	0.016
1.98	0.012
1.981	0.012
1.982	0.012
1.983	0.012
1.984	0.013000000000000001
1.985	0.012
1.986	0.012
1.987	0.012
1.988	0.012
1.989	0.012
1.99	0.012
1.991	0.012
1.992	0.012
1.993	0.012
1.994	0.013000000000000001
1.995	0.012
1.996	0.012
1.997	0.012
1.998	0.012
1.999	0.014
2.	0.012
2.001	0.012
2.0020000000000002	0.012
2.003	0.012
2.004	0.012
2.005	0.012
2.0060000000000002	0.012
2.007	0.012
2.008	0.012
2.009	0.013000000000000001
2.0100000000000002	0.012
2.011	0.012
2.012	0.012
2.013	0.012
2.0140000000000002	0.013000000000000001
2.015	0.012
2.016	0.012
2.017	0.011
2.0180000000000002	0.011
2.019	0.011
2.02	0.011
2.021	0.012
2.0220000000000002	0.011
2.023	0.012
2.024	0.011
2.025	0.011
2.0260000000000002	0.011
2.027	0.011
2.028	0.011
2.029	0.011
2.0300000000000002	0.015
2.031	0.011
2.032	0.011
2.033	0.012
2.0340000000000003	0.011
2.035	0.011
2.036	0.011
2.037	0.011
2.0380000000000003	0.011
2.039	0.015
2.04	0.011
2.041	0.011
2.0420000000000003	0.011
2.043	0.011
2.044	0.011
2.045	0.011
2.0460000000000003	0.014
2.047	0.011
2.048	0.011
2.049	0.011
2.05	0.011
2.051	0.011
2.052	0.011
2.053	0.011
2.054	0.011
2.055	0.011
2.056	0.011
2.057	0.011
2.058	0.011
2.059	0.011
2.06	0.011
2.061	0.011
2.062	0.013000000000000001
2.063	0.011
2.064	0.011
2.065	0.011
2.066	0.014
2.067	0.011
2.068	0.011
2.069	0.011
2.07	0.011
2.071	0.011
2.072	0.011
2.073	0.012
2.074	0.011
2.075	0.011
2.076	0.011
2.077	0.011
2.078	0.011
2.079	0.012
2.08	0.011
2.081	0.011
2.082	0.01
2.083	0.031
2.084	0.01
2.085	0.01
2.086	0.01
2.087	0.01
2.088	0.011
2.089	0.01
2.09	0.012
2.091	0.01
2.092	0.011
2.093	0.01
2.094	0.01
2.095	0.01
2.096	0.012
2.097	0.01
2.098	0.01
2.099	0.01
2.1	0.016
2.101	0.01
2.102	0.01
2.103	0.01
2.104	0.01
2.105	0.01
2.106	0.012
2.107	0.01
2.108	0.01
2.109	0.01
2.11	0.011
2.111	0.01
2.112	0.01
2.113	0.01
2.114	0.011
2.115	0.01
2.116	0.01
2.117	0.01
2.118	0.016
2.119	0.01
2.12	0.01
2.121	0.01
2.122	0.01
2.123	0.01
2.124	0.011
2.125	0.01
2.126	0.01
2.1270000000000002	0.01
2.128	0.01
2.129	0.01
2.13	0.01
2.1310000000000002	0.01
2.132	0.011
2.133	0.01
2.134	0.01
2.1350000000000002	0.01
2.136	0.016
2.137	0.01
2.138	0.01
2.1390000000000002	0.01
2.14	0.01
2.141	0.01
2.142	0.01
2.1430000000000002	0.01
2.144	0.01
2.145	0.01
2.146	0.01
2.1470000000000002	0.01
2.148	0.009000000000000001
2.149	0.009000000000000001
2.15	0.009000000000000001
2.1510000000000002	0.01
2.152	0.011
2.153	0.01
2.154	0.009000000000000001
2.1550000000000002	0.011
2.156	0.009000000000000001
2.157	0.009000000000000001
2.158	0.009000000000000001
2.1590000000000003	0.009000000000000001
2.16	0.009000000000000001
2.161	0.011
2.162	0.009000000000000001
2.1630000000000003	0.01
2.164	0.009000000000000001
2.165	0.01
2.166	0.009000000000000001
2.1670000000000003	0.012
2.168	0.009000000000000001
2.169	0.009000000000000001
2.17	0.01
2.1710000000000003	0.009000000000000001
2.172	0.009000000000000001
2.173	0.009000000000000001
2.174	0.011
2.1750000000000003	0.009000000000000001
2.176	0.009000000000000001
2.177	0.009000000000000001
2.178	0.009000000000000001
2.179	0.009000000000000001
2.18	0.009000000000000001
2.181	0.013000000000000001
2.182	0.009000000000000001
2.183	0.009000000000000001
2.184	0.009000000000000001
2.185	0.01
2.186	0.009000000000000001
2.187	0.009000000000000001
2.188	0.009000000000000001
2.189	0.009000000000000001
2.19	0.009000000000000001
2.191	0.01
2.192	0.009000000000000001
2.193	0.009000000000000001
2.194	0.01
2.195	0.009000000000000001
2.196	0.01
2.197	0.009000000000000001
2.198	0.009000000000000001
2.199	0.009000000000000001
2.2	0.009000000000000001
2.201	0.02
2.202	0.009000000000000001
2.203	0.02
2.204	0.009000000000000001
2.205	0.01
2.206	0.009000000000000001
2.207	0.009000000000000001
2.208	0.009000000000000001
2.209	0.009000000000000001
2.21	0.009000000000000001
2.211	0.009000000000000001
2.212	0.009000000000000001
2.213	0.009000000000000001
2.214	0.01
2.215	0.009000000000000001
2.216	0.009000000000000001
2.217	0.009000000000000001
2.218	0.009000000000000001
2.219	0.009000000000000001
2.22	0.009000000000000001
2.221	0.039
2.222	0.009000000000000001
2.223	0.009000000000000001
2.224	0.009000000000000001
2.225	0.009000000000000001
2.226	0.011
2.227	0.008
2.228	0.009000000000000001
2.229	0.008
2.23	0.008
2.231	0.009000000000000001
2.232	0.009000000000000001
2.233	0.009000000000000001
2.234	0.008
2.235	0.01
2.236	0.009000000000000001
2.237	0.008
2.238	0.008
2.239	0.009000000000000001
2.24	0.008
2.241	0.008
2.242	0.013000000000000001
2.243	0.01
2.244	0.008
2.245	0.011
2.246	0.008
2.247	0.011
2.248	0.008
2.249	0.009000000000000001
2.25	0.008
2.251	0.008
2.2520000000000002	0.008
2.253	0.008
2.254	0.008
2.255	0.011
2.2560000000000002	0.008
2.257	0.01
2.258	0.008
2.259	0.008
2.2600000000000002	0.008
2.261	0.009000000000000001
2.262	0.008
2.263	0.008
2.2640000000000002	0.011
2.265	0.009000000000000001
2.266	0.008
2.267	0.009000000000000001
2.2680000000000002	0.008
2.269	0.012
2.27	0.034
2.271	0.008
2.2720000000000002	0.008
2.273	0.01
2.274	0.008
2.275	0.008
2.2760000000000002	0.015
2.277	0.008
2.278	0.008
2.279	0.025
2.2800000000000002	0.008
2.281	0.008
2.282	0.008
2.283	0.008
2.2840000000000003	0.008
2.285	0.008
2.286	0.008
2.287	0.009000000000000001
2.2880000000000003	0.008
2.289	0.008
2.29	0.008
2.291	0.008
2.2920000000000003	0.018000000000000002
2.293	0.014
2.294	0.008
2.295	0.008
2.2960000000000003	0.014
2.297	0.008
2.298	0.008
2.299	0.008
2.3000000000000003	0.009000000000000001
2.301	0.01
2.302	0.008
2.303	0.008
2.3040000000000003	0.008
2.305	0.008
2.306	0.008
2.307	0.009000000000000001
2.308	0.008
2.309	0.008
2.31	0.009000000000000001
2.311	0.018000000000000002
2.312	0.008
2.313	0.009000000000000001
2.314	0.008
2.315	0.008
2.316	0.017
2.317	0.007
2.318	0.008
2.319	0.007
2.32	0.007
2.321	0.007
2.322	0.008
2.323	0.008
2.324	0.009000000000000001
2.325	0.007
2.326	0.011
2.327	0.008
2.328	0.007
2.329	0.008
2.33	0.007
2.331	0.013000000000000001
2.332	0.007
2.333	0.007
2.334	0.007
2.335	0.013000000000000001
2.336	0.007
2.337	0.008
2.338	0.008
2.339	0.007
2.34	0.014
2.341	0.009000000000000001
2.342	0.007
2.343	0.007
2.344	0.007
2.345	0.007
2.346	0.007
2.347	0.007
2.348	0.007
2.349	0.009000000000000001
2.35	0.007
2.351	0.062
2.352	0.008
2.353	0.007
2.354	0.008
2.355	0.008
2.356	0.007
2.357	0.007
2.358	0.007
2.359	0.007
2.36	0.017
2.361	0.007
2.362	0.008
2.363	0.007
2.364	0.013000000000000001
2.365	0.007
2.366	0.009000000000000001
2.367	0.007
2.368	0.007
2.369	0.007
2.37	0.008
2.371	0.007
2.372	0.007
2.373	0.007
2.374	0.009000000000000001
2.375	0.01
2.376	0.007
2.3770000000000002	0.007
2.378	0.012
2.379	0.007
2.38	0.008
2.3810000000000002	0.02
2.382	0.007
2.383	0.007
2.384	0.011
2.3850000000000002	0.007
2.386	0.009000000000000001
2.387	0.007
2.388	0.008
2.3890000000000002	0.007
2.39	0.013000000000000001
2.391	0.007
2.392	0.008
2.3930000000000002	0.009000000000000001
2.394	0.007
2.395	0.022
2.396	0.007
2.3970000000000002	0.008
2.398	0.007
2.399	0.007
2.4	0.007
2.4010000000000002	0.01
2.402	0.02
2.403	0.007
2.404	0.007
2.4050000000000002	0.007
2.406	0.007
2.407	0.007
2.408	0.01
2.4090000000000003	0.007
2.41	0.007
2.411	0.008
2.412	0.007
2.4130000000000003	0.007
2.414	0.007
2.415	0.007
2.416	0.007
2.4170000000000003	0.011
2.418	0.007
2.419	0.008
2.42	0.009000000000000001
2.4210000000000003	0.006
2.422	0.007
2.423	0.008
2.424	0.006
2.4250000000000003	0.006
2.426	0.006
2.427	0.006
2.428	0.01
2.4290000000000003	0.018000000000000002
2.43	0.006
2.431	0.007
2.432	0.017
2.433	0.007
2.434	0.006
2.435	0.012
2.436	0.009000000000000001
2.437	0.006
2.438	0.006
2.439	0.006
2.44	0.006
2.441	0.006
2.442	0.007
2.443	0.006
2.444	0.007
2.445	0.007
2.446	0.009000000000000001
2.447	0.006
2.448	0.008
2.449	0.007
2.45	0.006
2.451	0.008
2.452	0.006
2.453	0.007
2.454	0.006
2.455	0.006
2.456	0.006
2.457	0.026000000000000002
2.458	0.009000000000000001
2.459	0.006
2.46	0.007
2.461	0.01
2.462	0.006
2.463	0.006
2.464	0.009000000000000001
2.465	0.01
2.466	0.006
2.467	0.006
2.468	0.006
2.469	0.009000000000000001
2.47	0.006
2.471	0.006
2.472	0.006
2.473	0.007
2.474	0.006
2.475	0.009000000000000001
2.476	0.006
2.477	0.008
2.478	0.02
2.479	0.006
2.48	0.006
2.481	0.011
2.482	0.006
2.483	0.007
2.484	0.006
2.485	0.006
2.486	0.006
2.487	0.011
2.488	0.009000000000000001
2.489	0.007
2.49	0.006
2.491	0.017
2.492	0.006
2.493	0.006
2.494	0.009000000000000001
2.495	0.01
2.496	0.006
2.497	0.012
2.498	0.006
2.499	0.006
2.5	0.006
2.501	0.006
2.5020000000000002	0.013000000000000001
2.503	0.006
2.504	0.013000000000000001
2.505	0.006
2.5060000000000002	0.007
2.507	0.006
2.508	0.008
2.509	0.029
2.5100000000000002	0.006
2.511	0.006
2.512	0.009000000000000001
2.513	0.006
2.5140000000000002	0.006
2.515	0.007
2.516	0.006
2.517	0.006
2.5180000000000002	0.009000000000000001
2.519	0.035
2.52	0.007
2.521	0.006
2.5220000000000002	0.024
2.523	0.007
2.524	0.006
2.525	0.006
2.5260000000000002	0.011
2.527	0.031
2.528	0.006
2.529	0.006
2.5300000000000002	0.006
2.531	0.006
2.532	0.077
2.533	0.005
2.5340000000000003	0.005
2.535	0.006
2.536	0.009000000000000001
2.537	0.006
2.5380000000000003	0.007
2.539	0.008
2.54	0.006
2.541	0.017
2.5420000000000003	0.006
2.543	0.005
2.544	0.008
2.545	0.006
2.5460000000000003	0.005
2.547	0.007
2.548	0.009000000000000001
2.549	0.005
2.5500000000000003	0.005
2.551	0.005
2.552	0.007
2.553	0.009000000000000001
2.5540000000000003	0.005
2.555	0.008
2.556	0.007
2.557	0.006
2.5580000000000003	0.005
2.559	0.015
2.56	0.011
2.561	0.127
2.562	0.005
2.563	0.005
2.564	0.007
2.565	0.005
2.566	0.005
2.567	0.005
2.568	0.005
2.569	0.005
2.57	0.006
2.571	0.007
2.572	0.023
2.573	0.007
2.574	0.005
2.575	0.009000000000000001
2.576	0.006
2.577	0.005
2.578	0.005
2.579	0.006
2.58	0.006
2.581	0.005
2.582	0.01
2.583	0.005
2.584	0.006
2.585	0.005
2.586	0.007
2.587	0.016
2.588	0.011
2.589	0.005
2.59	0.006
2.591	0.006
2.592	0.005
2.593	0.005
2.594	0.043000000000000003
2.595	0.011
2.596	0.007
2.597	0.005
2.598	0.005
2.599	0.007
2.6	0.005
2.601	0.006
2.602	0.005
2.603	0.005
2.604	0.005
2.605	0.01
2.606	0.005
2.607	0.007
2.608	0.019
2.609	0.005
2.61	0.009000000000000001
2.611	0.005
2.612	0.006
2.613	0.005
2.614	0.02
2.615	0.006
2.616	0.006
2.617	0.005
2.618	0.016
2.619	0.005
2.62	0.005
2.621	0.005
2.622	0.005
2.623	0.011
2.624	0.059000000000000004
2.625	0.005
2.626	0.006
2.6270000000000002	0.009000000000000001
2.628	0.005
2.629	0.011
2.63	0.005
2.6310000000000002	0.011
2.632	0.009000000000000001
2.633	0.006
2.634	0.005
2.6350000000000002	0.005
2.636	0.012
2.637	0.005
2.638	0.005
2.6390000000000002	0.005
2.64	0.006
2.641	0.005
2.642	0.017
2.6430000000000002	0.005
2.644	0.007
2.645	0.042
2.646	0.008
2.6470000000000002	0.005
2.648	0.089
2.649	0.005
2.65	0.01
2.6510000000000002	0.005
2.652	0.005
2.653	0.006
2.654	0.01
2.6550000000000002	0.005
2.656	0.008
2.657	0.01
2.658	0.005
2.6590000000000003	0.009000000000000001
2.66	0.005
2.661	0.015
2.662	0.007
2.6630000000000003	0.005
2.664	0.005
2.665	0.022
2.666	0.005
2.6670000000000003	0.024
2.668	0.011
2.669	0.005
2.67	0.009000000000000001
2.6710000000000003	0.006
2.672	0.014
2.673	0.005
2.674	0.005
2.6750000000000003	0.009000000000000001
2.676	0.005
2.677	0.005
2.678	0.008
2.6790000000000003	0.004
2.68	0.004
2.681	0.004
2.682	0.005
2.6830000000000003	0.007
2.684	0.01
2.685	0.008
2.686	0.022
2.6870000000000003	0.005
2.688	0.005
2.689	0.025
2.69	0.07
2.691	0.004
2.692	0.005
2.693	0.005
2.694	0.018000000000000002
2.695	0.004
2.696	0.008
2.697	0.026000000000000002
2.698	0.004
2.699	0.01
2.7	0.004
2.701	0.004
2.702	0.007
2.703	0.005
2.704	0.004
2.705	0.011
2.706	0.005
2.707	0.005
2.708	0.041
2.709	0.009000000000000001
2.71	0.004
2.711	0.006
2.712	0.012
2.713	0.006
2.714	0.004
2.715	0.005
2.716	0.02
2.717	0.006
2.718	0.004
2.719	0.005
2.72	0.005
2.721	0.004
2.722	0.004
2.723	0.004
2.724	0.005
2.725	0.009000000000000001
2.726	0.008
2.727	0.018000000000000002
2.728	0.016
2.729	0.004
2.73	0.005
2.731	0.024
2.732	0.008
2.733	0.004
2.734	0.004
2.735	0.005
2.736	0.015
2.737	0.007
2.738	0.004
2.739	0.008
2.74	0.01
2.741	0.004
2.742	0.006
2.743	0.004
2.744	0.007
2.745	0.004
2.746	0.005
2.747	0.005
2.748	0.004
2.749	0.005
2.75	0.004
2.751	0.009000000000000001
2.7520000000000002	0.011
2.753	0.007
2.754	0.004
2.755	0.012
2.7560000000000002	0.006
2.757	0.009000000000000001
2.758	0.004
2.759	0.004
2.7600000000000002	0.005
2.761	0.008
2.762	0.004
2.763	0.007
2.7640000000000002	0.005
2.765	0.004
2.766	0.006
2.767	0.004
2.7680000000000002	0.004
2.769	0.008
2.77	0.015
2.771	0.022
2.7720000000000002	0.007
2.773	0.004
2.774	0.042
2.775	0.004
2.7760000000000002	0.008
2.777	0.019
2.778	0.004
2.779	0.004
2.7800000000000002	0.005
2.781	0.007
2.782	0.036000000000000004
2.783	0.008
2.7840000000000003	0.004
2.785	0.022
2.786	0.004
2.787	0.004
2.7880000000000003	0.006
2.789	0.014
2.79	0.004
2.791	0.004
2.7920000000000003	0.004
2.793	0.01
2.794	0.004
2.795	0.005
2.7960000000000003	0.004
2.797	0.011
2.798	0.011
2.799	0.007
2.8000000000000003	0.004
2.801	0.023
2.802	0.006
2.803	0.016
2.8040000000000003	0.004
2.805	0.004
2.806	0.004
2.807	0.007
2.8080000000000003	0.009000000000000001
2.809	0.004
2.81	0.004
2.811	0.005
2.8120000000000003	0.025
2.813	0.004
2.814	0.004
2.815	0.004
2.816	0.024
2.817	0.029
2.818	0.009000000000000001
2.819	0.007
2.82	0.005
2.821	0.004
2.822	0.004
2.823	0.008
2.824	0.015
2.825	0.005
2.826	0.004
2.827	0.004
2.828	0.007
2.829	0.014
2.83	0.008
2.831	0.01
2.832	0.004
2.833	0.044
2.834	0.004
2.835	0.004
2.836	0.004
2.837	0.008
2.838	0.006
2.839	0.004
2.84	0.004
2.841	0.004
2.842	0.01
2.843	0.004
2.844	0.005
2.845	0.011
2.846	0.004
2.847	0.006
2.848	0.005
2.849	0.026000000000000002
2.85	0.004
2.851	0.006
2.852	0.039
2.853	0.105
2.854	0.004
2.855	0.032
2.856	0.004
2.857	0.015
2.858	0.006
2.859	0.004
2.86	0.003
2.861	0.004
2.862	0.005
2.863	0.003
2.864	0.007
2.865	0.004
2.866	0.003
2.867	0.003
2.868	0.007
2.869	0.017
2.87	0.019
2.871	0.005
2.872	0.008
2.873	0.004
2.874	0.049
2.875	0.006
2.876	0.005
2.8770000000000002	0.004
2.878	0.004
2.879	0.003
2.88	0.008
2.8810000000000002	0.009000000000000001
2.882	0.014
2.883	0.02
2.884	0.01
2.8850000000000002	0.003
2.886	0.004
2.887	0.004
2.888	0.008
2.8890000000000002	0.003
2.89	0.006
2.891	0.013000000000000001
2.892	0.003
2.8930000000000002	0.003
2.894	0.003
2.895	0.008
2.896	0.003
2.8970000000000002	0.011
2.898	0.011
2.899	0.004
2.9	0.126
2.9010000000000002	0.005
2.902	0.008
2.903	0.003
2.904	0.037
2.9050000000000002	0.027
2.906	0.075
2.907	0.004
2.908	0.007
2.9090000000000003	0.005
2.91	0.003
2.911	0.006
2.912	0.029
2.9130000000000003	0.004
2.914	0.008
2.915	0.003
2.916	0.005
2.9170000000000003	0.007
2.918	0.003
2.919	0.003
2.92	0.004
2.9210000000000003	0.003
2.922	0.003
2.923	0.053
2.924	0.05
2.9250000000000003	0.005
2.926	0.007
2.927	0.09
2.928	0.003
2.9290000000000003	0.021
2.93	0.006
2.931	0.004
2.932	0.003
2.9330000000000003	0.004
2.934	0.007
2.935	0.003
2.936	0.167
2.9370000000000003	0.03
2.938	0.009000000000000001
2.939	0.013000000000000001
2.94	0.066
2.9410000000000003	0.003
2.942	0.004
2.943	0.003
2.944	0.007
2.945	0.005
2.946	0.003
2.947	0.01
2.948	0.012
2.949	0.003
2.95	0.008
2.951	0.003
2.952	0.004
2.953	0.003
2.954	0.007
2.955	0.006
2.956	0.003
2.957	0.005
2.958	0.008
2.959	0.056
2.96	0.005
2.961	0.003
2.962	0.015
2.963	0.019
2.964	0.007
2.965	0.004
2.966	0.005
2.967	0.022
2.968	0.003
2.969	0.015
2.97	0.061
2.971	0.004
2.972	0.043000000000000003
2.973	0.004
2.974	0.003
2.975	0.014
2.976	0.017
2.977	0.008
2.978	0.003
2.979	0.003
2.98	0.003
2.981	0.014
2.982	0.003
2.983	0.009000000000000001
2.984	0.005
2.985	0.2
2.986	0.016
2.987	0.014
2.988	0.003
2.989	0.018000000000000002
2.99	0.004
2.991	0.105
2.992	0.004
2.993	0.003
2.994	0.029
2.995	0.53
2.996	0.003
2.997	0.009000000000000001
2.998	0.058
2.999	0.045
3.	0.009000000000000001
3.001	0.005
3.0020000000000002	0.003
3.003	0.003
3.004	0.01
3.005	0.003
3.0060000000000002	0.01
3.007	0.003
3.008	0.01
3.009	0.004
3.0100000000000002	0.008
3.011	0.003
3.012	0.011
3.013	0.003
3.0140000000000002	0.003
3.015	0.003
3.016	0.006
3.017	0.042
3.0180000000000002	0.003
3.019	0.005
3.02	0.024
3.021	0.005
3.0220000000000002	0.03
3.023	0.029
3.024	0.003
3.025	0.008
3.0260000000000002	0.007
3.027	0.048
3.028	0.003
3.029	0.004
3.0300000000000002	0.006
3.031	0.003
3.032	0.003
3.033	0.008
3.0340000000000003	0.003
3.035	0.06
3.036	0.004
3.037	0.005
3.0380000000000003	0.003
3.039	0.008
3.04	0.432
3.041	0.063
3.0420000000000003	0.026000000000000002
3.043	0.003
3.044	0.003
3.045	0.008
3.0460000000000003	0.003
3.047	0.003
3.048	0.004
3.049	0.014
3.0500000000000003	0.018000000000000002
3.051	0.009000000000000001
3.052	0.005
3.053	0.003
3.0540000000000003	0.005
3.055	0.004
3.056	0.006
3.057	0.007
3.0580000000000003	0.003
3.059	0.013000000000000001
3.06	0.009000000000000001
3.061	0.073
3.0620000000000003	0.003
3.063	0.013000000000000001
3.064	0.009000000000000001
3.065	0.038
3.0660000000000003	0.007
3.067	0.004
3.068	0.005
3.069	0.006
3.0700000000000003	0.003
3.071	0.005
3.072	0.003
3.073	0.01
3.074	0.011
3.075	0.003
3.076	0.004
3.077	0.015
3.078	0.003
3.079	0.003
3.08	0.031
3.081	0.003
3.082	0.003
3.083	0.003
3.084	0.008
3.085	0.019
3.086	0.003
3.087	0.033
3.088	0.005
3.089	0.021
3.09	0.017
3.091	0.049
3.092	0.008
3.093	0.003
3.094	0.014
3.095	0.059000000000000004
3.096	0.025
3.097	0.003
3.098	0.04
3.099	0.226
3.1	0.008
3.101	0.003
3.102	0.003
3.103	0.003
3.104	0.004
3.105	0.004
3.106	0.003
3.107	0.008
3.108	0.024
3.109	0.002
3.11	0.021
3.111	0.038
3.112	0.006
3.113	0.022
3.114	0.002
3.115	0.003
3.116	0.007
3.117	0.018000000000000002
3.118	0.002
3.119	0.002
3.12	0.008
3.121	0.044
3.122	0.013000000000000001
3.123	0.005
3.124	0.003
3.125	0.005
3.126	0.003
3.1270000000000002	0.007
3.128	0.068
3.129	0.003
3.13	0.003
3.1310000000000002	0.003
3.132	0.012
3.133	0.023
3.134	0.084
3.1350000000000002	0.002
3.136	0.012
3.137	0.007
3.138	0.009000000000000001
3.1390000000000002	0.004
3.14	0.006
3.141	0.009000000000000001
3.142	0.055
3.1430000000000002	0.012
3.144	0.002
3.145	0.011
3.146	0.003
3.1470000000000002	0.007
3.148	0.03
3.149	0.039
3.15	0.002
3.1510000000000002	0.024
3.152	0.003
3.153	0.029
3.154	0.006
3.1550000000000002	0.002
3.156	0.003
3.157	0.007
3.158	0.002
3.1590000000000003	0.002
3.16	0.037
3.161	0.004
3.162	0.003
3.1630000000000003	0.005
3.164	0.165
3.165	0.11900000000000001
3.166	0.007
3.1670000000000003	0.006
3.168	0.761
3.169	0.032
3.17	0.002
3.1710000000000003	0.10300000000000001
3.172	0.005
3.173	0.003
3.174	0.008
3.1750000000000003	0.014
3.176	0.203
3.177	0.10200000000000001
3.178	0.003
3.1790000000000003	0.023
3.18	0.002
3.181	0.037
3.182	0.004
3.1830000000000003	0.003
3.184	0.04
3.185	0.022
3.186	0.027
3.1870000000000003	0.03
3.188	0.002
3.189	0.005
3.19	0.028
3.1910000000000003	0.013000000000000001
3.192	0.157
3.193	0.002
3.194	0.2
3.1950000000000003	0.057
3.196	0.004
3.197	0.013000000000000001
3.198	0.002
3.1990000000000003	0.121
3.2	0.002
3.201	0.005
3.202	0.008
3.203	0.004
3.204	0.003
3.205	0.007
3.206	0.002
3.207	0.017
3.208	0.009000000000000001
3.209	0.003
3.21	0.003
3.211	0.003
3.212	0.009000000000000001
3.213	0.015
3.214	0.012
3.215	0.041
3.216	0.007
3.217	0.002
3.218	0.012
3.219	0.005
3.22	0.004
3.221	0.011
3.222	0.039
3.223	0.01
3.224	0.004
3.225	0.01
3.226	0.002
3.227	0.007
3.228	0.002
3.229	0.02
3.23	0.028
3.231	0.004
3.232	0.052000000000000005
3.233	0.049
3.234	0.002
3.235	0.003
3.236	0.014
3.237	0.021
3.238	0.003
3.239	0.002
3.24	0.016
3.241	0.254
3.242	0.039
3.243	0.002
3.244	0.002
3.245	0.079
3.246	0.002
3.247	0.014
3.248	0.007
3.249	0.484
3.25	0.006
3.251	0.22
3.2520000000000002	0.019
3.253	0.018000000000000002
3.254	0.127
3.255	0.095
3.2560000000000002	0.002
3.257	0.007
3.258	0.004
3.259	0.003
3.2600000000000002	0.057
3.261	0.034
3.262	0.167
3.263	0.021
3.2640000000000002	0.075
3.265	0.002
3.266	0.003
3.267	0.002
3.2680000000000002	0.044
3.269	0.003
3.27	0.028
3.271	0.016
3.2720000000000002	0.056
3.273	0.017
3.274	0.005
3.275	0.019
3.2760000000000002	0.002
3.277	0.107
3.278	0.024
3.279	0.006
3.2800000000000002	0.032
3.281	0.002
3.282	0.008
3.283	0.002
3.2840000000000003	0.004
3.285	0.015
3.286	0.135
3.287	0.503
3.2880000000000003	0.002
3.289	0.008
3.29	0.002
3.291	0.004
3.2920000000000003	0.005
3.293	0.003
3.294	0.025
3.295	0.003
3.2960000000000003	0.002
3.297	0.06
3.298	0.018000000000000002
3.299	0.003
3.3000000000000003	0.003
3.301	0.076
3.302	0.002
3.303	0.047
3.3040000000000003	0.009000000000000001
3.305	0.007
3.306	0.03
3.307	0.122
3.3080000000000003	0.009000000000000001
3.309	0.002
3.31	0.005
3.311	0.004
3.3120000000000003	0.014
3.313	0.01
3.314	0.033
3.315	0.01
3.3160000000000003	0.004
3.317	0.23900000000000002
3.318	0.002
3.319	0.037
3.3200000000000003	0.002
3.321	0.002
3.322	0.035
3.323	0.022
3.3240000000000003	0.003
3.325	0.014
3.326	0.039
3.327	0.006
3.3280000000000003	0.042
3.329	0.002
3.33	0.005
3.331	0.157
3.332	0.003
3.333	0.003
3.334	0.099
3.335	0.002
3.336	0.097
3.337	0.014
3.338	0.004
3.339	0.002
3.34	0.002
3.341	0.007
3.342	0.002
3.343	0.018000000000000002
3.344	0.006
3.345	0.037
3.346	0.016
3.347	0.031
3.348	0.013000000000000001
3.349	0.023
3.35	0.113
3.351	0.005
3.353	0.035
3.354	0.002
3.355	0.026000000000000002
3.356	0.002
3.357	0.056
3.358	0.128
3.359	0.013000000000000001
3.36	0.006
3.361	0.007
3.362	0.266
3.363	0.002
3.364	0.003
3.365	0.003
3.366	0.002
3.367	0.045
3.368	0.003
3.369	0.056
3.37	0.024
3.371	0.008
3.372	0.005
3.373	0.106
3.374	0.116
3.375	0.069
3.376	0.006
3.3770000000000002	0.002
3.378	0.202
3.379	0.008
3.38	0.015
3.3810000000000002	0.084
3.382	0.002
3.383	0.002
3.384	0.003
3.3850000000000002	0.002
3.386	0.046
3.387	0.008
3.388	0.004
3.3890000000000002	1.482
3.39	0.021
3.391	0.002
3.392	0.004
3.3930000000000002	0.212
3.394	0.002
3.395	0.018000000000000002
3.396	0.002
3.3970000000000002	0.003
3.398	0.091
3.399	0.012
3.4	0.002
3.4010000000000002	0.03
3.402	0.11
3.403	0.003
3.404	0.011
3.4050000000000002	0.009000000000000001
3.406	0.042
3.407	0.002
3.408	0.011
3.4090000000000003	0.009000000000000001
3.41	0.023
3.411	0.028
3.412	0.005
3.4130000000000003	0.079
3.414	0.01
3.415	0.002
3.416	0.01
3.4170000000000003	0.1
3.418	0.035
3.419	0.082
3.42	0.004
3.4210000000000003	0.007
3.422	0.022
3.423	0.042
3.424	0.021
3.4250000000000003	0.002
3.426	0.117
3.427	0.014
3.428	0.002
3.4290000000000003	0.002
3.43	0.003
3.431	0.024
3.432	0.005
3.4330000000000003	0.47800000000000004
3.434	0.12
3.435	0.007
3.436	0.002
3.4370000000000003	0.005
3.438	0.002
3.439	0.003
3.44	0.014
3.4410000000000003	0.003
3.442	0.161
3.443	3.485
3.444	0.037
3.4450000000000003	0.019
3.446	0.002
3.447	0.017
3.448	0.004
3.4490000000000003	0.002
3.45	0.002
3.451	0.016
3.452	0.002
3.4530000000000003	0.035
3.454	0.013000000000000001
3.455	0.53
3.456	1.614
3.457	0.169
3.458	0.02
3.459	0.186
3.46	0.007
3.461	0.005
3.462	0.248
3.463	0.373
3.464	0.027
3.465	0.003
3.466	0.013000000000000001
3.467	0.002
3.468	0.055
3.469	0.002
3.47	0.23900000000000002
3.471	0.006
3.472	0.017
3.473	0.667
3.474	0.032
3.475	0.019
3.476	0.004
3.477	0.002
3.478	0.084
3.479	0.002
3.48	0.055
3.481	0.5730000000000001
3.482	0.002
3.483	0.987
3.484	0.063
3.485	0.005
3.486	0.07100000000000001
3.487	0.297
3.488	0.012
3.489	0.006
3.49	0.015
3.491	0.073
3.492	0.008
3.493	0.02
3.494	0.022
3.495	0.001
3.496	0.025
3.497	0.012
3.498	0.017
3.499	0.021
3.5	0.002
3.501	0.002
3.5020000000000002	0.114
3.503	0.038
3.504	0.001
3.505	0.047
3.5060000000000002	0.012
3.507	0.006
3.508	0.008
3.509	0.005
3.5100000000000002	0.004
3.511	0.001
3.512	0.049
3.513	0.011
3.5140000000000002	0.05
3.515	0.001
3.516	0.001
3.517	0.597
3.5180000000000002	0.20500000000000002
3.519	0.011
3.52	0.269
3.521	0.002
3.5220000000000002	0.028
3.523	0.002
3.524	0.036000000000000004
3.525	0.006
3.5260000000000002	0.009000000000000001
3.527	0.014
3.528	0.019
3.529	0.002
3.5300000000000002	0.009000000000000001
3.531	1.4060000000000001
3.532	0.005
3.533	0.004
3.5340000000000003	0.009000000000000001
3.535	0.07
3.536	0.003
3.537	0.022
3.5380000000000003	0.161
3.539	0.021
3.54	0.001
3.541	0.421
3.5420000000000003	0.004
3.543	0.551
3.544	0.031
3.545	0.014
3.5460000000000003	0.184
3.547	0.024
3.548	0.016
3.549	0.107
3.5500000000000003	0.002
3.551	0.135
3.552	0.043000000000000003
3.553	0.088
3.5540000000000003	0.186
3.555	0.001
3.556	0.005
3.557	0.08
3.5580000000000003	0.006
3.559	0.037
3.56	0.039
3.561	0.013000000000000001
3.5620000000000003	0.004
3.563	0.064
3.564	0.002
3.565	0.025
3.5660000000000003	0.003
3.567	0.001
3.568	0.22
3.569	0.002
3.5700000000000003	0.035
3.571	0.023
3.572	0.558
3.573	0.003
3.5740000000000003	0.061
3.575	0.004
3.576	0.001
3.577	0.013000000000000001
3.5780000000000003	0.026000000000000002
3.579	0.005
3.58	0.002
3.581	1.614
3.5820000000000003	0.001
3.583	0.002
3.584	0.027
3.585	0.001
3.586	0.122
3.587	0.007
3.588	0.04
3.589	0.084
3.59	0.005
3.591	0.10400000000000001
3.592	0.013000000000000001
3.593	0.09
3.594	0.037
3.595	0.177
3.596	0.032
3.597	0.003
3.598	0.017
3.599	0.081
3.6	0.024
3.601	0.001
3.602	0.06
3.603	0.002
3.604	0.066
3.605	0.273
3.606	0.012
3.607	0.10300000000000001
3.608	0.11
3.609	0.004
3.61	0.046
3.611	0.003
3.612	0.034
3.613	0.114
3.614	0.002
3.615	0.269
3.616	0.289
3.617	0.002
3.618	0.012
3.619	0.005
3.62	0.001
3.621	0.022
3.622	0.02
3.623	0.025
3.624	0.006
3.625	0.007
3.626	0.421
3.6270000000000002	0.052000000000000005
3.628	0.047
3.629	0.016
3.63	0.012
3.6310000000000002	0.1
3.632	0.094
3.633	0.048
3.634	0.401
3.6350000000000002	0.001
3.636	0.008
3.637	0.018000000000000002
3.638	0.049
3.6390000000000002	0.003
3.64	0.002
3.641	0.025
3.642	0.001
3.6430000000000002	0.004
3.644	0.581
3.645	0.006
3.646	0.217
3.6470000000000002	0.001
3.648	0.005
3.649	0.011
3.65	0.003
3.6510000000000002	0.026000000000000002
3.652	0.5660000000000001
3.653	0.036000000000000004
3.654	0.008
3.6550000000000002	0.862
3.656	0.001
3.657	0.011
3.658	0.003
3.6590000000000003	0.002
3.66	0.034
3.661	0.001
3.662	0.001
3.6630000000000003	0.011
3.664	0.019
3.665	0.014
3.666	0.006
3.6670000000000003	0.135
3.668	0.001
3.669	0.01
3.67	0.07200000000000001
3.6710000000000003	0.009000000000000001
3.672	1.223
3.673	0.01
3.674	0.009000000000000001
3.6750000000000003	0.01
3.676	0.002
3.677	0.02
3.678	0.004
3.6790000000000003	0.031
3.68	0.326
3.681	0.083
3.682	1.083
3.6830000000000003	0.003
3.684	0.20700000000000002
3.685	0.024
3.686	0.014
3.6870000000000003	0.006
3.688	0.151
3.689	0.067
3.69	0.001
3.6910000000000003	0.116
3.692	1.614
3.693	0.064
3.694	0.125
3.6950000000000003	0.037
3.696	3.485
3.697	0.039
3.698	0.111
3.6990000000000003	0.056
3.7	0.443
3.701	0.13
3.702	0.002
3.7030000000000003	0.245
3.704	0.03
3.705	0.005
3.706	0.006
3.7070000000000003	0.003
3.708	0.019
3.709	0.001
3.7110000000000003	0.122
3.712	0.017
3.713	0.004
3.714	0.589
3.715	0.023
3.716	2.988
3.717	0.171
3.718	0.002
3.719	0.055
3.72	0.015
3.721	0.002
3.722	0.026000000000000002
3.723	0.162
3.724	0.044
3.725	0.001
3.726	0.013000000000000001
3.727	0.02
3.728	0.003
3.729	0.021
3.73	0.027
3.731	0.004
3.732	0.167
3.733	0.005
3.734	1.149
3.735	1.721
3.736	0.075
3.737	0.001
3.738	0.037
3.739	0.10300000000000001
3.74	0.001
3.741	0.045
3.742	0.032
3.743	0.002
3.744	0.001
3.745	0.013000000000000001
3.746	0.738
3.747	0.127
3.748	0.001
3.749	0.605
3.75	0.015
3.751	0.322
3.7520000000000002	0.053
3.753	0.018000000000000002
3.755	0.046
3.7560000000000002	0.10200000000000001
3.757	0.195
3.758	0.003
3.759	0.092
3.7600000000000002	0.007
3.761	0.005
3.762	0.012
3.763	0.293
3.7640000000000002	0.053
3.765	0.181
3.766	0.17300000000000001
3.767	0.001
3.7680000000000002	0.1
3.769	1.024
3.77	2.206
3.771	0.094
3.7720000000000002	0.727
3.773	0.004
3.774	0.133
3.775	0.007
3.7760000000000002	0.003
3.777	0.002
3.778	0.012
3.779	0.014
3.7800000000000002	0.038
3.781	0.068
3.782	0.001
3.783	0.048
3.7840000000000003	0.004
3.785	0.002
3.786	0.05
3.787	0.021
3.7880000000000003	0.049
3.789	0.005
3.79	0.007
3.791	0.001
3.7920000000000003	0.012
3.793	0.28600000000000003
3.794	0.08600000000000001
3.795	0.257
3.7960000000000003	0.03
3.797	0.065
3.798	0.128
3.799	0.018000000000000002
3.8000000000000003	0.153
3.801	0.22
3.802	0.307
3.803	0.007
3.8040000000000003	0.443
3.805	0.076
3.806	0.011
3.807	0.032
3.8080000000000003	0.014
3.809	0.3
3.81	0.028
3.811	0.001
3.8120000000000003	0.026000000000000002
3.813	0.6960000000000001
3.814	0.20700000000000002
3.815	0.001
3.8160000000000003	0.004
3.817	0.011
3.818	0.001
3.8200000000000003	0.005
3.821	0.042
3.822	0.07200000000000001
3.823	0.039
3.8240000000000003	0.33
3.825	0.003
3.826	0.001
3.827	0.011
3.8280000000000003	0.061
3.83	0.158
3.831	0.427
3.8320000000000003	0.019
3.833	0.083
3.834	0.008
3.835	0.057
3.8360000000000003	0.002
3.837	0.338
3.838	0.001
3.839	0.233
3.84	0.125
3.841	0.008
3.842	0.772
3.843	0.006
3.844	0.001
3.845	0.106
3.846	0.001
3.847	0.02
3.848	0.01
3.849	0.002
3.85	0.002
3.851	0.01
3.852	0.001
3.853	0.064
3.854	1.0050000000000001
3.855	0.667
3.856	0.024
3.857	0.005
3.858	0.089
3.859	0.171
3.86	0.004
3.861	0.001
3.862	0.35100000000000003
3.863	0.013000000000000001
3.864	0.037
3.865	0.039
3.866	0.015
3.867	0.147
3.868	0.003
3.869	0.006
3.87	0.315
3.871	1.25
3.872	0.06
3.873	1.847
3.875	0.043000000000000003
3.876	0.003
3.8770000000000002	0.03
3.878	0.14200000000000002
3.879	0.157
3.8810000000000002	0.001
3.882	0.035
3.884	0.025
3.8850000000000002	0.09
3.886	0.242
3.888	0.019
3.8890000000000002	0.382
3.89	0.013000000000000001
3.891	2.335
3.892	0.254
3.8930000000000002	0.97
3.894	0.001
3.895	0.022
3.896	1.2790000000000001
3.8970000000000002	0.293
3.898	0.044
3.899	0.002
3.9	0.10300000000000001
3.902	0.613
3.903	0.026000000000000002
3.904	0.114
3.9050000000000002	0.001
3.906	0.04
3.907	0.001
3.908	1.567
3.9090000000000003	0.091
3.91	0.054
3.911	0.02
3.912	0.027
3.9130000000000003	0.073
3.914	0.021
3.915	0.013000000000000001
3.916	0.002
3.9170000000000003	1.1260000000000001
3.918	0.002
3.919	0.045
3.92	0.496
3.9210000000000003	0.101
3.922	0.848
3.923	0.761
3.924	0.002
3.9250000000000003	0.032
3.926	0.355
3.927	0.003
3.928	0.001
3.9290000000000003	0.003
3.93	0.053
3.931	0.005
3.932	0.432
3.9330000000000003	0.536
3.934	0.23900000000000002
3.935	2.698
3.936	0.16
3.9370000000000003	0.045
3.938	0.1
3.939	0.012
3.94	0.023
3.9410000000000003	0.257
3.942	0.006
3.943	0.001
3.944	0.015
3.9450000000000003	2.493
3.946	0.001
3.947	0.035
3.948	0.377
3.9490000000000003	0.001
3.95	1.372
3.951	0.004
3.952	0.046
3.9530000000000003	0.078
3.954	0.001
3.955	0.558
3.956	0.096
3.9570000000000003	2.335
3.958	0.058
3.959	0.001
3.96	0.052000000000000005
3.9610000000000003	0.426
3.962	0.012
3.963	0.068
3.964	0.007
3.9650000000000003	0.33
3.966	0.002
3.967	0.466
3.968	0.005
3.969	0.128
3.97	0.051000000000000004
3.972	0.048
3.973	0.038
3.974	0.08600000000000001
3.976	0.022
3.977	0.024
3.978	0.049
3.979	0.019
3.98	0.338
3.981	0.862
3.982	0.001
3.983	0.001
3.984	0.003
3.985	0.065
3.987	0.041
3.988	0.245
3.989	0.021
3.99	0.003
3.991	0.076
3.992	0.107
3.993	0.002
3.994	1.665
3.995	0.016
3.996	0.509
3.997	0.029
3.998	0.07
3.999	0.004
4.	0.002
4.002	0.001
4.003	0.011
4.0040000000000004	0.002
4.006	0.921
4.007	0.368
4.008	0.018000000000000002
4.009	0.136
4.01	0.032
4.011	2.003
4.0120000000000005	0.28200000000000003
4.013	0.074
4.014	0.036000000000000004
4.015	0.07200000000000001
4.016	0.001
4.017	0.028
4.018	0.228
4.0200000000000005	0.026000000000000002
4.021	0.007
4.022	0.014
4.023	0.116
4.024	0.027
4.025	0.042
4.026	0.061
4.027	0.034
4.0280000000000005	0.038
4.029	0.41100000000000003
4.03	0.749
4.031	0.079
4.032	0.023
4.033	0.215
4.034	0.76
4.035	0.105
4.0360000000000005	0.138
4.037	0.007
4.038	0.057
4.039	0.003
4.04	0.551
4.041	0.005
4.042	0.648
4.043	0.001
4.0440000000000005	0.46
4.045	0.516
4.046	0.738
4.047	0.001
4.048	0.004
4.049	0.067
4.05	0.162
4.051	0.008
4.0520000000000005	0.001
4.054	1.5230000000000001
4.055	0.20500000000000002
4.056	0.003
4.057	0.089
4.059	0.064
4.0600000000000005	0.014
4.061	0.293
4.062	0.008
4.063	0.01
4.064	0.676
4.065	0.021
4.066	0.001
4.067	2.097
4.0680000000000005	0.14200000000000002
4.069	2.335
4.07	0.536
4.071	0.02
4.072	0.008
4.073	0.01
4.074	0.002
4.075	0.056
4.077	0.311
4.078	0.006
4.079	0.001
4.08	0.01
4.081	0.024
4.082	0.001
4.083	0.279
4.0840000000000005	0.009000000000000001
4.085	0.009000000000000001
4.086	0.077
4.087	0.009000000000000001
4.088	0.686
4.089	0.084
4.09	0.248
4.091	0.667
4.0920000000000005	0.001
4.093	0.002
4.094	0.002
4.095	0.001
4.096	0.043000000000000003
4.097	1.443
4.098	0.013000000000000001
4.099	0.001
4.1	1.308
4.101	0.015
4.103	0.033
4.104	0.004
4.105	0.63
4.106	0.03
4.107	0.126
4.108	0.10300000000000001
4.109	0.055
4.11	0.639
4.111	0.035
4.112	0.001
4.114	0.006
4.115	0.17300000000000001
4.116	0.921
4.117	0.003
4.118	0.23900000000000002
4.119	0.025
4.12	0.987
4.121	0.466
4.122	0.075
4.123	0.091
4.125	0.937
4.126	0.155
4.127	0.003
4.128	0.044
4.1290000000000004	0.018000000000000002
4.13	0.342
4.131	0.318
4.132	0.303
4.133	1.2790000000000001
4.135	0.013000000000000001
4.136	0.063
4.1370000000000005	0.029
4.138	1.043
4.139	0.017
4.14	0.054
4.141	0.04
4.142	0.001
4.143	0.19
4.144	0.026000000000000002
4.1450000000000005	0.059000000000000004
4.146	0.848
4.147	0.359
4.149	0.006
4.15	0.005
4.152	0.401
4.1530000000000005	0.085
4.154	0.028
4.155	2.335
4.156	0.015
4.157	0.027
4.158	0.338
4.159	0.001
4.16	0.1
4.1610000000000005	0.02
4.162	0.334
4.163	0.002
4.164	0.8210000000000001
4.165	0.76
4.166	0.168
4.167	0.529
4.168	0.004
4.1690000000000005	0.093
4.17	0.396
4.172	0.013000000000000001
4.173	0.12
4.174	1.567
4.175	0.001
4.176	0.099
4.1770000000000005	0.20700000000000002
4.178	1.7810000000000001
4.179	0.001
4.18	1.443
4.181	0.045
4.182	0.153
4.183	0.738
4.184	0.006
4.1850000000000005	0.097
4.186	0.272
4.187	0.096
4.188	0.078
4.189	0.001
4.19	0.251
4.191	0.002
4.192	0.222
4.1930000000000005	0.128
4.194	1.665
4.195	0.49
4.197	0.289
4.198	0.023
4.199	0.551
4.2	0.002
4.2010000000000005	0.035
4.202	0.003
4.203	0.005
4.204	0.003
4.205	0.033
4.206	0.233
4.207	0.012
4.208	0.068
4.21	0.016
4.211	0.001
4.212	0.015
4.215	0.08600000000000001
4.216	0.062
4.2170000000000005	0.006
4.218	0.266
4.219	0.047
4.22	0.225
4.222	1.149
4.224	0.382
4.225	0.051000000000000004
4.226	2.097
4.227	0.231
4.228	1.024
4.229	0.158
4.23	0.048
4.231	0.03
4.232	0.228
4.233	0.107
4.234	0.05
4.235	0.001
4.236	0.001
4.237	0.048
4.238	0.049
4.239	0.065
4.24	0.001
4.241	0.686
4.242	2.493
4.244	0.076
4.246	0.136
4.248	2.988
4.249	2.206
4.25	0.006
4.251	0.001
4.252	0.022
4.2540000000000004	3.485
4.255	0.041
4.256	0.07
4.258	0.005
4.259	0.019
4.26	0.
4.2620000000000005	0.002
4.263	0.057
4.264	0.5650000000000001
4.266	0.558
4.267	1.847
4.269	0.014
4.2700000000000005	1.614
4.272	0.012
4.273	0.02
4.274	0.17
4.275	0.074
4.276	1.665
4.277	0.029
4.2780000000000005	3.485
4.279	0.07200000000000001
4.28	0.007
4.281	0.242
4.282	2.988
4.283	0.138
4.284	0.254
4.285	0.016
4.2860000000000005	0.003
4.287	0.41600000000000004
4.288	0.001
4.289	0.20400000000000001
4.29	0.083
4.291	0.025
4.292	0.311
4.293	0.001
4.2940000000000005	0.105
4.295	0.003
4.296	2.003
4.298	0.036000000000000004
4.299	1.482
4.3	0.079
4.301	0.061
4.3020000000000005	0.002
4.303	0.011
4.304	1.5230000000000001
4.305	0.209
4.306	0.279
4.307	0.004
4.309	0.007
4.3100000000000005	0.122
4.311	0.042
4.312	1.921
4.313	0.005
4.314	0.026000000000000002
4.315	1.197
4.316	0.001
4.317	0.038
4.319	0.034
4.32	0.027
4.321	0.001
4.322	0.377
4.323	0.145
4.324	0.248
4.3260000000000005	0.76
4.327	0.14200000000000002
4.328	0.014
4.33	0.011
4.331	0.067
4.332	0.088
4.335	0.023
4.336	0.007
4.337	0.717
4.34	0.195
4.341	0.217
4.343	0.307
4.344	0.001
4.346	0.97
4.347	0.064
4.349	1.149
4.3500000000000005	0.772
4.351	0.10400000000000001
4.354	2.988
4.355	0.011
4.356	0.613
4.36	0.007
4.361	0.622
4.362	0.657
4.363	0.3
4.364	1.173
4.365	0.016
4.366	0.131
4.367	0.23900000000000002
4.368	0.303
4.369	0.019
4.37	0.005
4.372	0.181
4.373	0.002
4.375	0.359
4.376	0.031
4.377	0.003
4.378	0.01
4.381	0.007
4.382	0.077
4.383	0.084
4.384	0.004
4.385	0.09
4.386	0.862
4.3870000000000005	0.021
4.388	0.013000000000000001
4.389	0.001
4.39	0.06
4.392	0.001
4.393	1.721
4.394	0.372
4.3950000000000005	2.493
4.396	0.338
4.397	0.01
4.398	0.02
4.399	0.114
4.4	0.003
4.402	0.001
4.4030000000000005	0.039
4.404	0.069
4.405	0.036000000000000004
4.406	1.043
4.407	0.154
4.408	1.372
4.409	0.024
4.41	1.0050000000000001
4.4110000000000005	0.437
4.413	0.01
4.414	0.937
4.415	0.008
4.417	0.22
4.418	0.043000000000000003
4.4190000000000005	0.19
4.421	0.727
4.422	0.08
4.424	0.16
4.425	0.009000000000000001
4.426	0.008
4.4270000000000005	0.
4.428	0.876
4.429	0.005
4.43	0.055
4.431	0.002
4.433	0.009000000000000001
4.434	0.008
4.4350000000000005	0.796
4.437	0.009000000000000001
4.438	0.075
4.44	0.212
4.442	0.001
4.4430000000000005	1.339
4.444	1.4060000000000001
4.445	0.03
4.447	0.101
4.448	0.034
4.449	0.013000000000000001
4.45	0.133
4.4510000000000005	0.015
4.453	0.272
4.454	0.
4.455	1.197
4.46	0.496
4.461	0.073
4.462	0.20700000000000002
4.463	0.002
4.465	0.004
4.466	0.251
4.4670000000000005	0.001
4.468	0.044
4.469	0.024
4.47	0.092
4.471	0.
4.472	0.066
4.473	0.605
4.4750000000000005	1.614
4.476	0.003
4.477	0.
4.478	2.988
4.479	0.222
4.48	0.001
4.482	0.63
4.483	0.059000000000000004
4.484	0.263
4.487	0.28200000000000003
4.488	0.005
4.489	0.315
4.492	0.153
4.493	0.018000000000000002
4.494	0.12
4.495	0.029
4.496	0.233
4.497	2.698
4.498	1.721
4.5	0.022
4.501	0.001
4.503	0.266
4.51	0.099
4.511	0.013000000000000001
4.5120000000000005	0.017
4.513	0.044
4.514	0.443
4.516	0.2
4.518	0.003
4.519	1.173
4.5200000000000005	0.095
4.521	0.128
4.523	2.206
4.524	0.037
4.525	0.027
4.5280000000000005	0.096
4.529	0.23
4.53	0.026000000000000002
4.532	0.749
4.533	0.76
4.534	0.432
4.5360000000000005	0.454
4.537	3.485
4.538	0.228
4.539	0.112
4.541	0.078
4.543	0.015
4.5440000000000005	2.003
4.545	0.019
4.547	1.0230000000000001
4.548	0.006
4.549	1.372
4.551	0.031
4.553	0.004
4.554	0.045
4.555	0.001
4.557	0.41600000000000004
4.558	0.081
4.559	0.6960000000000001
4.5600000000000005	0.448
4.561	0.484
4.563	0.158
4.565	0.052000000000000005
4.569	0.151
4.571	0.738
4.573	3.485
4.574	0.012
4.575	2.335
4.5760000000000005	0.34600000000000003
4.577	0.293
4.579	0.214
4.58	0.08600000000000001
4.581	0.001
4.582	0.058
4.583	0.002
4.586	0.004
4.587	0.04
4.588	0.466
4.589	0.046
4.59	1.043
4.594	0.862
4.595	1.339
4.597	0.035
4.598	0.051000000000000004
4.599	1.083
4.6000000000000005	0.062
4.602	0.136
4.603	1.614
4.604	0.657
4.606	0.023
4.607	0.426
4.6080000000000005	0.242
4.609	0.006
4.61	0.386
4.611	2.206
4.613	0.784
4.614	0.001
4.615	1.25
4.616	0.047
4.618	0.937
4.62	0.509
4.621	0.648
4.622	0.377
4.624	0.
4.625	0.326
4.626	0.197
4.6290000000000004	0.17
4.63	1.197
4.633	0.279
4.635	0.001
4.636	0.002
4.6370000000000005	0.012
4.638	0.018000000000000002
4.641	0.05
4.643	0.014
4.646	0.125
4.647	0.048
4.648	0.004
4.649	0.676
4.65	2.003
4.652	0.002
4.654	0.001
4.655	0.03
4.656	0.037
4.657	0.115
4.66	1.278
4.6610000000000005	0.07
4.662	0.13
4.663	0.138
4.664	0.47100000000000003
4.665	0.296
4.667	0.5730000000000001
4.668	0.162
4.6690000000000005	0.589
4.67	0.006
4.675	0.248
4.676	0.9530000000000001
4.678	0.905
4.68	0.307
4.682	0.08700000000000001
4.684	0.
4.6850000000000005	0.057
4.687	0.041
4.688	1.5230000000000001
4.69	0.147
4.691	0.401
4.692	0.074
4.6930000000000005	0.166
4.696	1.482
4.698	0.111
4.699	1.062
4.7010000000000005	0.012
4.702	0.105
4.703	0.179
4.706	0.022
4.707	0.318
4.708	0.14
4.71	0.359
4.711	0.082
4.712	0.004
4.713	0.156
4.714	0.848
4.716	0.3
4.7170000000000005	0.217
4.718	0.33
4.719	0.121
4.72	0.49
4.721	0.303
4.722	0.019
4.723	0.11800000000000001
4.724	1.372
4.726	0.145
4.73	0.001
4.731	0.006
4.732	0.079
4.7330000000000005	0.
4.735	0.001
4.736	3.485
4.737	0.516
4.739	0.437
4.74	0.581
4.741	0.14300000000000002
4.742	0.029
4.745	0.257
4.746	0.522
4.747	0.02
4.749	0.23900000000000002
4.75	2.988
4.751	0.061
4.752	0.005
4.756	2.493
4.757	0.503
4.76	1.614
4.761	0.97
4.7620000000000005	1.567
4.763	0.011
4.764	0.334
4.767	0.
4.769	0.276
4.7700000000000005	0.002
4.773	0.032
4.774	1.223
4.775	0.025
4.779	0.016
4.78	0.605
4.781	1.0230000000000001
4.783	0.536
4.785	0.
4.789	1.339
4.79	0.181
4.791	0.042
4.792	0.006
4.793	0.056
4.7940000000000005	0.368
4.795	0.496
4.796	1.847
4.8	1.7810000000000001
4.8020000000000005	0.028
4.803	0.067
4.805	0.597
4.807	0.10400000000000001
4.808	0.038
4.8100000000000005	0.192
4.811	0.017
4.814	0.131
4.817	0.003
4.8180000000000005	0.034
4.819	2.988
4.82	0.026000000000000002
4.821	0.706
4.823	0.35000000000000003
4.825	0.011
4.8260000000000005	0.749
4.828	2.206
4.83	0.027
4.832	0.001
4.8340000000000005	0.202
4.837	0.064
4.838	0.002
4.84	0.987
4.8420000000000005	1.083
4.845	2.097
4.849	0.
4.8500000000000005	1.921
4.851	0.007
4.857	0.183
4.8580000000000005	0.002
4.859	2.698
4.861	1.197
4.862	0.26
4.863	0.126
4.867	0.005
4.868	0.382
4.869	0.022
4.871	0.19
4.872	0.014
4.873	0.717
4.874	0.154
4.88	0.109
4.881	1.5230000000000001
4.883	0.272
4.884	0.011
4.885	0.09
4.886	1.278
4.888	0.084
4.889	0.738
4.89	0.114
4.892	0.001
4.8950000000000005	0.186
4.896	0.212
4.899	1.482
4.9	0.188
4.901	0.001
4.902	0.16
4.904	0.937
4.906	0.055
4.908	0.001
4.909	0.10200000000000001
4.92	0.251
4.921	0.245
4.924	0.314
4.925	2.003
4.929	0.06
4.9350000000000005	1.665
4.94	0.01
4.941	0.28200000000000003
4.942	0.031
4.944	0.322
4.945	0.432
4.946	0.263
4.947	0.068
4.949	0.015
4.952	1.104
4.956	1.372
4.9590000000000005	0.269
4.961	0.007
4.963	0.222
4.9670000000000005	0.
4.968	2.206
4.97	0.168
4.971	1.567
4.972	0.08
4.974	2.493
4.978	0.133
4.98	0.091
4.981	0.266
4.984	0.448
4.985	0.021
4.987	0.039
4.988	1.173
4.989	0.233
4.9910000000000005	0.613
4.992	0.01
4.994	0.622
4.995	0.005
4.996	0.41600000000000004
4.997	0.036000000000000004
5.001	0.648
5.003	0.101
5.0040000000000004	0.905
5.008	0.013000000000000001
5.01	2.335
5.011	0.007
5.0120000000000005	1.4060000000000001
5.013	0.075
5.015	0.02
5.017	0.002
5.019	0.003
5.023	0.055
5.026	0.466
5.03	0.017
5.031	0.17500000000000002
5.032	0.004
5.035	0.117
5.0360000000000005	0.796
5.038	0.676
5.039	0.01
5.045	0.07
5.047	0.152
5.053	0.727
5.054	0.007
5.055	1.339
5.057	0.199
5.059	0.23
5.061	0.406
5.062	0.509
5.065	0.092
5.069	0.073
5.072	0.34600000000000003
5.0760000000000005	2.698
5.077	0.001
5.078	2.988
5.079	0.01
5.08	0.003
5.081	0.
5.082	0.848
5.0840000000000005	0.426
5.085	0.1
5.091	0.008
5.0920000000000005	0.355
5.097	0.063
5.102	0.034
5.103	0.421
5.104	0.03
5.106	0.066
5.1080000000000005	0.
5.111	0.009000000000000001
5.114	0.386
5.115	2.003
5.117	0.97
5.119	0.5730000000000001
5.12	0.008
5.121	0.686
5.131	1.0230000000000001
5.132	0.044
5.133	0.009000000000000001
5.138	0.128
5.139	0.008
5.141	0.005
5.143	0.311
5.144	0.054
5.1450000000000005	0.377
5.146	0.009000000000000001
5.147	0.47700000000000004
5.148	0.008
5.149	0.098
5.1530000000000005	0.134
5.159	0.015
5.16	3.485
5.163	0.013000000000000001
5.168	0.667
5.17	0.002
5.175	0.551
5.1770000000000005	2.335
5.18	0.095
5.181	0.024
5.184	0.
5.188	0.097
5.189	0.326
5.19	2.988
5.191	1.665
5.198	0.8210000000000001
5.199	0.096
5.2	2.097
5.203	0.112
5.204	0.158
5.205	1.847
5.206	0.039
5.2090000000000005	1.721
5.211	1.083
5.212	0.001
5.214	0.254
5.215	2.698
5.2170000000000005	1.278
5.219	1.043
5.223	0.242
5.229	0.151
5.24	1.7810000000000001
5.2410000000000005	0.028
5.244	0.987
5.247	0.279
5.251	0.004
5.252	0.044
5.256	0.581
5.2620000000000005	0.078
5.266	0.053
5.267	0.018000000000000002
5.268	0.
5.272	0.022
5.273	0.49
5.277	0.401
5.279	0.177
5.284	0.001
5.287	2.493
5.289	0.003
5.292	0.516
5.295	0.025
5.3	0.037
5.301	1.372
5.3020000000000005	0.081
5.306	0.296
5.3100000000000005	0.391
5.311	0.005
5.313	0.342
5.316	0.197
5.319	0.63
5.322	0.76
5.323	2.988
5.324	0.605
5.325	0.
5.33	0.016
5.332	0.749
5.333	0.307
5.3340000000000005	0.136
5.336	0.20400000000000001
5.3420000000000005	0.
5.345	0.013000000000000001
5.346	0.503
5.347	0.
5.3500000000000005	0.026000000000000002
5.357	0.08600000000000001
5.3580000000000005	0.17
5.3660000000000005	0.28600000000000003
5.367	0.107
5.37	0.045
5.3740000000000006	2.003
5.375	0.921
5.378	0.396
5.3790000000000004	0.536
5.381	0.002
5.384	0.597
5.385	0.052000000000000005
5.388	2.698
5.389	0.318
5.3950000000000005	0.862
5.396	0.209
5.398	0.067
5.401	0.031
5.404	0.001
5.406	0.33
5.408	1.149
5.414	0.149
5.421	0.543
5.423	0.058
5.425	0.019
5.428	0.021
5.431	1.173
5.433	0.003
5.4350000000000005	0.5650000000000001
5.44	0.015
5.442	0.496
5.444	0.303
5.453	0.717
5.461	0.558
5.462	3.485
5.464	0.46
5.473	0.062
5.476	2.097
5.48	1.339
5.481	0.046
5.484	0.125
5.486	0.162
5.489	0.338
5.49	0.6960000000000001
5.492	1.062
5.494	0.04
5.497	0.051000000000000004
5.5120000000000005	0.138
5.516	2.493
5.517	0.005
5.525	0.129
5.526	0.334
5.541	0.115
5.546	0.9530000000000001
5.547	0.035
5.55	0.004
5.551	1.847
5.553	0.876
5.557	0.41100000000000003
5.559	0.784
5.5600000000000005	0.076
5.567	1.5230000000000001
5.5680000000000005	0.179
5.569	0.012
5.571	0.368
5.575	0.257
5.578	0.047
5.588	0.147
5.591	0.033
5.5920000000000005	0.05
5.597	0.065
5.6000000000000005	3.485
5.602	1.721
5.603	1.443
5.617	0.905
5.618	0.195
5.625	0.276
5.63	0.
5.633	1.7810000000000001
5.638	0.023
5.639	1.921
5.648	0.156
5.651	1.482
5.6530000000000005	0.047
5.662	0.05
5.668	0.14
5.678	0.069
5.687	0.35000000000000003
5.69	1.25
5.695	0.048
5.696	2.988
5.698	0.049
5.7010000000000005	0.111
5.703	1.614
5.704	0.003
5.706	0.08700000000000001
5.7090000000000005	2.335
5.713	0.002
5.7250000000000005	0.145
5.73	0.001
5.734	0.105
5.751	0.657
5.76	0.121
5.7700000000000005	3.485
5.772	0.14100000000000001
5.779	1.567
5.783	0.006
5.7860000000000005	0.11800000000000001
5.787	0.037
5.793	0.14300000000000002
5.7940000000000005	0.382
5.797	0.074
5.817	0.018000000000000002
5.821	0.03
5.822	0.016
5.829	0.057
5.839	1.0230000000000001
5.848	0.07100000000000001
5.849	1.278
5.853	2.493
5.854	0.082
5.86	0.648
5.865	0.012
5.871	0.613
5.872	0.014
5.876	1.197
5.906	0.181
5.921	0.
5.925	0.041
5.928	0.727
5.929	2.097
5.937	0.454
5.946	0.676
5.952	2.698
5.969	0.192
5.978	0.079
5.984	1.372
5.993	3.485
5.996	2.988
6.003	0.432
6.0040000000000004	1.083
6.005	0.484
6.009	0.
6.024	0.001
6.033	0.26
6.034	0.001
6.035	0.004
6.0600000000000005	0.202
6.072	0.17200000000000001
6.0760000000000005	1.043
6.088	0.22
6.093	0.809
6.105	0.272
6.115	0.003
6.117	0.002
6.121	0.289
6.147	0.448
6.148	0.024
6.164	0.006
6.17	0.001
6.176	1.4060000000000001
6.204	0.314
6.21	0.061
6.212	0.021
6.213	0.23600000000000002
6.236	0.131
6.244	0.987
6.271	0.088
6.277	2.335
6.281	0.183
6.284	0.834
6.297	0.322
6.3020000000000005	0.41600000000000004
6.316	0.011
6.3180000000000005	3.485
6.33	0.465
6.346	0.10400000000000001
6.349	0.19
6.3500000000000005	0.8210000000000001
6.352	1.0050000000000001
6.357	2.206
6.369	1.1260000000000001
6.4030000000000005	0.019
6.421	0.509
6.436	0.212
6.441	0.28200000000000003
6.447	0.029
6.474	0.245
6.496	0.589
6.507000000000001	2.493
6.517	2.988
6.53	1.721
6.551	0.529
6.563	1.7810000000000001
6.567	1.665
6.588	0.5730000000000001
6.5920000000000005	0.
6.6000000000000005	0.263
6.601	0.185
6.607	0.667
6.618	0.154
6.6370000000000005	0.188
6.640000000000001	1.308
6.655	1.339
6.66	0.066
6.666	0.056
6.682	0.02
6.6850000000000005	0.269
6.704	0.003
6.7090000000000005	1.5230000000000001
6.712	1.149
6.744	0.126
6.7540000000000004	1.104
6.757000000000001	0.035
6.789	1.173
6.804	0.032
6.82	2.003
6.899	0.006
6.9110000000000005	0.041
6.917	0.406
6.924	3.485
6.931	0.16
6.9510000000000005	0.014
7.015000000000001	0.266
7.04	0.20700000000000002
7.043	0.025
7.08	0.426
7.162	1.443
7.255	0.222
7.3580000000000005	1.614
7.391	0.109
7.424	2.097
7.44	0.011
7.452	0.064
7.464	0.551
7.47	0.921
7.473	1.482
7.4910000000000005	0.937
7.501	0.038
7.5680000000000005	0.421
7.633	0.114
7.779	0.
7.796	0.004
7.812	0.016
7.84	1.223
7.883	0.233
7.938	0.47700000000000004
7.941	0.001
7.977	0.028
8.057	0.89
8.406	0.34600000000000003
8.588000000000001	0.
8.997	0.76
9.045	0.034

==> test.dat <==
Space	Time
0.048	4.8870000000000005
0.049	4.886
0.05	2.614
0.051000000000000004	2.1510000000000002
0.052000000000000005	1.885
0.053	1.8820000000000001
0.054	1.698
0.055	1.559
0.056	1.557
0.057	1.446
0.058	1.354
0.059000000000000004	1.2770000000000001
0.06	1.2750000000000001
0.061	1.209
0.062	1.151
0.063	1.149
0.064	1.098
0.065	1.052
0.066	1.012
0.067	1.0090000000000001
0.068	0.972
0.069	0.9390000000000001
0.07	0.909
0.07100000000000001	0.906
0.07200000000000001	0.878
0.073	0.853
0.074	0.85
0.075	0.8260000000000001
0.076	0.804
0.077	0.784
0.078	0.781
0.079	0.762
0.08	0.744
0.081	0.728
0.082	0.725
0.083	0.709
0.084	0.6940000000000001
0.085	0.682
0.08600000000000001	0.678
0.08700000000000001	0.665
0.088	0.653
0.089	0.643
0.09	0.638
0.091	0.627
0.092	0.617
0.093	0.614
0.094	0.603
0.095	0.594
0.096	0.586
0.097	0.582
0.098	0.5740000000000001
0.099	0.5660000000000001
0.1	0.559
0.101	0.555
0.10200000000000001	0.548
0.10300000000000001	0.541
0.10400000000000001	0.535
0.105	0.531
0.106	0.525
0.107	0.519
0.108	0.514
0.109	0.509
0.11	0.504
0.111	0.499
0.112	0.495
0.113	0.49
0.114	0.486
0.115	0.481
0.116	0.47700000000000004
0.117	0.47300000000000003
0.11800000000000001	0.46900000000000003
0.11900000000000001	0.465
0.12	0.461
0.121	0.457
0.122	0.454
0.123	0.45
0.124	0.447
0.125	0.443
0.126	0.44
0.127	0.437
0.128	0.433
0.129	0.43
0.13	0.427
0.131	0.424
0.132	0.421
0.133	0.418
0.134	0.41500000000000004
0.135	0.41200000000000003
0.136	0.40900000000000003
0.137	0.40700000000000003
0.138	0.404
0.139	0.402
0.14	0.399
0.14100000000000001	0.396
0.14200000000000002	0.394
0.14300000000000002	0.392
0.14400000000000002	0.389
0.145	0.387
0.146	0.384
0.147	0.382
0.148	0.38
0.149	0.378
0.15	0.376
0.151	0.373
0.152	0.371
0.153	0.369
0.154	0.367
0.155	0.365
0.156	0.363
0.157	0.361
0.158	0.359
0.159	0.357
0.16	0.355
0.161	0.354
0.162	0.352
0.163	0.35000000000000003
0.164	0.34800000000000003
0.165	0.34700000000000003
0.166	0.34500000000000003
0.167	0.343
0.168	0.341
0.169	0.34
0.17	0.338
0.171	0.336
0.17200000000000001	0.335
0.17300000000000001	0.333
0.17400000000000002	0.332
0.17500000000000002	0.33
0.176	0.329
0.177	0.327
0.178	0.326
0.179	0.324
0.18	0.323
0.181	0.321
0.182	0.32
0.183	0.319
0.184	0.317
0.185	0.316
0.186	0.314
0.187	0.313
0.188	0.312
0.189	0.31
0.19	0.309
0.191	0.308
0.192	0.306
0.193	0.305
0.194	0.304
0.195	0.303
0.196	0.302
0.197	0.3
0.198	0.299
0.199	0.298
0.2	0.297
0.201	0.296
0.202	0.295
0.203	0.293
0.20400000000000001	0.292
0.20500000000000002	0.291
0.20600000000000002	0.29
0.20700000000000002	0.289
0.20800000000000002	0.28800000000000003
0.209	0.28700000000000003
0.21	0.28600000000000003
0.211	0.28500000000000003
0.212	0.28300000000000003
0.213	0.28300000000000003
0.214	0.28200000000000003
0.215	0.28
0.216	0.28
0.217	0.278
0.218	0.278
0.219	0.276
0.22	0.275
0.221	0.275
0.222	0.273
0.223	0.273
0.224	0.271
0.225	0.271
0.226	0.27
0.227	0.269
0.228	0.268
0.229	0.267
0.23	0.266
0.231	0.265
0.232	0.264
0.233	0.263
0.234	0.262
0.23500000000000001	0.262
0.23600000000000002	0.261
0.23700000000000002	0.26
0.23800000000000002	0.259
0.23900000000000002	0.258
0.24	0.257
0.241	0.256
0.242	0.256
0.243	0.255
0.244	0.254
0.245	0.253
0.246	0.252
0.247	0.252
0.248	0.251
0.249	0.25
0.25	0.249
0.251	0.248
0.252	0.248
0.253	0.247
0.254	0.246
0.255	0.245
0.256	0.244
0.257	0.244
0.258	0.243
0.259	0.242
0.26	0.241
0.261	0.241
0.262	0.24
0.263	0.23900000000000002
0.264	0.23900000000000002
0.265	0.23800000000000002
0.266	0.23700000000000002
0.267	0.23700000000000002
0.268	0.23600000000000002
0.269	0.23500000000000001
0.27	0.234
0.271	0.234
0.272	0.233
0.273	0.232
0.274	0.232
0.275	0.231
0.276	0.23
0.277	0.23
0.278	0.229
0.279	0.228
0.28	0.228
0.281	0.227
0.28200000000000003	0.226
0.28300000000000003	0.226
0.28400000000000003	0.225
0.28500000000000003	0.224
0.28600000000000003	0.224
0.28700000000000003	0.223
0.28800000000000003	0.222
0.289	0.222
0.29	0.221
0.291	0.221
0.292	0.22
0.293	0.22
0.294	0.219
0.295	0.218
0.296	0.218
0.297	0.217
0.298	0.217
0.299	0.216
0.3	0.215
0.301	0.215
0.302	0.214
0.303	0.213
0.304	0.213
0.305	0.212
0.306	0.213
0.307	0.211
0.308	0.211
0.309	0.211
0.31	0.21
0.311	0.209
0.312	0.209
0.313	0.20800000000000002
0.314	0.20800000000000002
0.315	0.20700000000000002
0.316	0.20600000000000002
0.317	0.20600000000000002
0.318	0.20500000000000002
0.319	0.20400000000000001
0.32	0.20400000000000001
0.321	0.203
0.322	0.203
0.323	0.202
0.324	0.202
0.325	0.202
0.326	0.201
0.327	0.2
0.328	0.2
0.329	0.199
0.33	0.199
0.331	0.198
0.332	0.198
0.333	0.197
0.334	0.197
0.335	0.196
0.336	0.196
0.337	0.195
0.338	0.195
0.339	0.194
0.34	0.194
0.341	0.193
0.342	0.193
0.343	0.192
0.34400000000000003	0.192
0.34500000000000003	0.191
0.34600000000000003	0.191
0.34700000000000003	0.19
0.34800000000000003	0.19
0.34900000000000003	0.189
0.35000000000000003	0.189
0.35100000000000003	0.188
0.352	0.188
0.353	0.187
0.354	0.187
0.355	0.187
0.356	0.186
0.357	0.186
0.358	0.185
0.359	0.185
0.36	0.184
0.361	0.184
0.362	0.183
0.363	0.183
0.364	0.182
0.365	0.182
0.366	0.181
0.367	0.181
0.368	0.181
0.369	0.18
0.37	0.18
0.371	0.179
0.372	0.179
0.373	0.179
0.374	0.178
0.375	0.178
0.376	0.177
0.377	0.177
0.378	0.176
0.379	0.176
0.38	0.17500000000000002
0.381	0.17500000000000002
0.382	0.17500000000000002
0.383	0.17400000000000002
0.384	0.17400000000000002
0.385	0.17300000000000001
0.386	0.17300000000000001
0.387	0.17300000000000001
0.388	0.17200000000000001
0.389	0.17200000000000001
0.39	0.171
0.391	0.171
0.392	0.171
0.393	0.17
0.394	0.17
0.395	0.169
0.396	0.169
0.397	0.169
0.398	0.168
0.399	0.168
0.4	0.168
0.401	0.167
0.402	0.167
0.403	0.166
0.404	0.166
0.405	0.165
0.406	0.165
0.40700000000000003	0.165
0.40800000000000003	0.164
0.40900000000000003	0.164
0.41000000000000003	0.164
0.41100000000000003	0.163
0.41200000000000003	0.163
0.41300000000000003	0.163
0.41400000000000003	0.162
0.41500000000000004	0.162
0.41600000000000004	0.161
0.417	0.161
0.418	0.161
0.419	0.16
0.42	0.16
0.421	0.16
0.422	0.159
0.423	0.159
0.424	0.159
0.425	0.158
0.426	0.158
0.427	0.158
0.428	0.157
0.429	0.157
0.43	0.156
0.431	0.156
0.432	0.156
0.433	0.155
0.434	0.155
0.435	0.155
0.436	0.154
0.437	0.154
0.438	0.154
0.439	0.153
0.44	0.153
0.441	0.152
0.442	0.152
0.443	0.152
0.444	0.152
0.445	0.151
0.446	0.151
0.447	0.151
0.448	0.15
0.449	0.15
0.45	0.15
0.451	0.149
0.452	0.149
0.453	0.149
0.454	0.148
0.455	0.148
0.456	0.148
0.457	0.147
0.458	0.147
0.459	0.147
0.46	0.146
0.461	0.146
0.462	0.146
0.463	0.145
0.464	0.145
0.465	0.145
0.466	0.14400000000000002
0.467	0.14400000000000002
0.468	0.14400000000000002
0.46900000000000003	0.14300000000000002
0.47000000000000003	0.14300000000000002
0.47100000000000003	0.14300000000000002
0.47200000000000003	0.14300000000000002
0.47300000000000003	0.14200000000000002
0.47400000000000003	0.14200000000000002
0.47500000000000003	0.14200000000000002
0.47600000000000003	0.14100000000000001
0.47700000000000004	0.14100000000000001
0.47800000000000004	0.14100000000000001
0.47900000000000004	0.14
0.48	0.14
0.481	0.14
0.482	0.139
0.483	0.139
0.484	0.139
0.485	0.139
0.486	0.138
0.487	0.138
0.488	0.138
0.489	0.137
0.49	0.137
0.491	0.137
0.492	0.137
0.493	0.136
0.494	0.136
0.495	0.136
0.496	0.135
0.497	0.135
0.498	0.135
0.499	0.135
0.5	0.134
0.501	0.134
0.502	0.134
0.503	0.133
0.504	0.133
0.505	0.133
0.506	0.133
0.507	0.132
0.508	0.132
0.509	0.132
0.51	0.132
0.511	0.131
0.512	0.131
0.513	0.131
0.514	0.13
0.515	0.13
0.516	0.13
0.517	0.13
0.518	0.129
0.519	0.129
0.52	0.129
0.521	0.129
0.522	0.128
0.523	0.128
0.524	0.128
0.525	0.127
0.526	0.127
0.527	0.127
0.528	0.127
0.529	0.126
0.53	0.126
0.531	0.126
0.532	0.126
0.533	0.126
0.534	0.125
0.535	0.125
0.536	0.125
0.537	0.125
0.538	0.124
0.539	0.124
0.54	0.124
0.541	0.123
0.542	0.123
0.543	0.123
0.544	0.123
0.545	0.122
0.546	0.122
0.547	0.122
0.548	0.122
0.549	0.122
0.55	0.121
0.551	0.122
0.552	0.121
0.553	0.121
0.554	0.121
0.555	0.12
0.556	0.12
0.557	0.11900000000000001
0.558	0.12
0.559	0.11900000000000001
0.56	0.11900000000000001
0.561	0.11900000000000001
0.562	0.11800000000000001
0.5630000000000001	0.11900000000000001
0.5640000000000001	0.11800000000000001
0.5650000000000001	0.11800000000000001
0.5660000000000001	0.117
0.5670000000000001	0.117
0.5680000000000001	0.117
0.5690000000000001	0.117
0.5700000000000001	0.116
0.5710000000000001	0.116
0.5720000000000001	0.116
0.5730000000000001	0.116
0.5740000000000001	0.115
0.5750000000000001	0.115
0.5760000000000001	0.115
0.577	0.115
0.578	0.115
0.579	0.114
0.58	0.114
0.581	0.114
0.582	0.114
0.583	0.114
0.584	0.113
0.585	0.113
0.586	0.113
0.587	0.112
0.588	0.112
0.589	0.112
0.59	0.112
0.591	0.112
0.592	0.111
0.593	0.111
0.594	0.111
0.595	0.111
0.596	0.111
0.597	0.11
0.598	0.11
0.599	0.11
0.6	0.11
0.601	0.11
0.602	0.109
0.603	0.109
0.604	0.109
0.605	0.109
0.606	0.108
0.607	0.108
0.608	0.108
0.609	0.108
0.61	0.108
0.611	0.107
0.612	0.107
0.613	0.107
0.614	0.107
0.615	0.106
0.616	0.106
0.617	0.106
0.618	0.106
0.619	0.106
0.62	0.106
0.621	0.105
0.622	0.105
0.623	0.105
0.624	0.105
0.625	0.10400000000000001
0.626	0.10400000000000001
0.627	0.10400000000000001
0.628	0.10400000000000001
0.629	0.10400000000000001
0.63	0.10300000000000001
0.631	0.10300000000000001
0.632	0.10300000000000001
0.633	0.10300000000000001
0.634	0.10300000000000001
0.635	0.10200000000000001
0.636	0.10200000000000001
0.637	0.10200000000000001
0.638	0.10200000000000001
0.639	0.10200000000000001
0.64	0.10200000000000001
0.641	0.101
0.642	0.101
0.643	0.101
0.644	0.101
0.645	0.1
0.646	0.1
0.647	0.1
0.648	0.1
0.649	0.1
0.65	0.1
0.651	0.099
0.652	0.099
0.653	0.099
0.654	0.099
0.655	0.099
0.656	0.098
0.657	0.098
0.658	0.098
0.659	0.098
0.66	0.098
0.661	0.098
0.662	0.097
0.663	0.097
0.664	0.097
0.665	0.097
0.666	0.097
0.667	0.096
0.668	0.096
0.669	0.096
0.67	0.096
0.671	0.096
0.672	0.096
0.673	0.095
0.674	0.095
0.675	0.095
0.676	0.095
0.677	0.095
0.678	0.094
0.679	0.094
0.68	0.094
0.681	0.094
0.682	0.094
0.683	0.094
0.684	0.093
0.685	0.093
0.686	0.093
0.687	0.093
0.6880000000000001	0.093
0.6890000000000001	0.093
0.6900000000000001	0.092
0.6910000000000001	0.092
0.6920000000000001	0.092
0.6930000000000001	0.092
0.6940000000000001	0.092
0.6950000000000001	0.092
0.6960000000000001	0.091
0.6970000000000001	0.091
0.6980000000000001	0.091
0.6990000000000001	0.091
0.7000000000000001	0.091
0.7010000000000001	0.09
0.7020000000000001	0.09
0.7030000000000001	0.09
0.704	0.09
0.705	0.09
0.706	0.09
0.707	0.089
0.708	0.089
0.709	0.089
0.71	0.089
0.711	0.089
0.712	0.089
0.713	0.089
0.714	0.088
0.715	0.088
0.716	0.088
0.717	0.088
0.718	0.088
0.719	0.088
0.72	0.08700000000000001
0.721	0.08700000000000001
0.722	0.08700000000000001
0.723	0.08700000000000001
0.724	0.08700000000000001
0.725	0.08700000000000001
0.726	0.08600000000000001
0.727	0.08600000000000001
0.728	0.08600000000000001
0.729	0.08600000000000001
0.73	0.08600000000000001
0.731	0.08600000000000001
0.732	0.085
0.733	0.085
0.734	0.085
0.735	0.085
0.736	0.085
0.737	0.085
0.738	0.085
0.739	0.084
0.74	0.084
0.741	0.084
0.742	0.084
0.743	0.084
0.744	0.084
0.745	0.083
0.746	0.083
0.747	0.083
0.748	0.083
0.749	0.083
0.75	0.083
0.751	0.083
0.752	0.082
0.753	0.082
0.754	0.082
0.755	0.082
0.756	0.082
0.757	0.082
0.758	0.082
0.759	0.081
0.76	0.081
0.761	0.081
0.762	0.081
0.763	0.081
0.764	0.081
0.765	0.081
0.766	0.08
0.767	0.08
0.768	0.08
0.769	0.08
0.77	0.08
0.771	0.08
0.772	0.079
0.773	0.079
0.774	0.079
0.775	0.079
0.776	0.079
0.777	0.079
0.778	0.079
0.779	0.078
0.78	0.078
0.781	0.078
0.782	0.078
0.783	0.078
0.784	0.078
0.785	0.078
0.786	0.078
0.787	0.077
0.788	0.077
0.789	0.077
0.79	0.077
0.791	0.077
0.792	0.077
0.793	0.077
0.794	0.076
0.795	0.076
0.796	0.076
0.797	0.076
0.798	0.076
0.799	0.076
0.8	0.076
0.801	0.075
0.802	0.075
0.803	0.075
0.804	0.075
0.805	0.075
0.806	0.075
0.807	0.075
0.808	0.075
0.809	0.074
0.81	0.074
0.811	0.074
0.812	0.074
0.8130000000000001	0.074
0.8140000000000001	0.074
0.8150000000000001	0.074
0.8160000000000001	0.074
0.8170000000000001	0.073
0.8180000000000001	0.073
0.8190000000000001	0.073
0.8200000000000001	0.073
0.8210000000000001	0.073
0.8220000000000001	0.073
0.8230000000000001	0.073
0.8240000000000001	0.073
0.8250000000000001	0.07200000000000001
0.8260000000000001	0.07200000000000001
0.8270000000000001	0.07200000000000001
0.8280000000000001	0.07200000000000001
0.8290000000000001	0.07200000000000001
0.8300000000000001	0.07200000000000001
0.8310000000000001	0.07200000000000001
0.8320000000000001	0.07200000000000001
0.833	0.07100000000000001
0.834	0.07100000000000001
0.835	0.07100000000000001
0.836	0.07100000000000001
0.837	0.07100000000000001
0.838	0.07100000000000001
0.839	0.07100000000000001
0.84	0.07100000000000001
0.841	0.07
0.842	0.07
0.843	0.07
0.844	0.07
0.845	0.07
0.846	0.07
0.847	0.07
0.848	0.069
0.849	0.069
0.85	0.069
0.851	0.069
0.852	0.069
0.853	0.069
0.854	0.069
0.855	0.069
0.856	0.069
0.857	0.068
0.858	0.068
0.859	0.068
0.86	0.068
0.861	0.068
0.862	0.068
0.863	0.068
0.864	0.068
0.865	0.067
0.866	0.068
0.867	0.067
0.868	0.067
0.869	0.067
0.87	0.067
0.871	0.067
0.872	0.067
0.873	0.067
0.874	0.066
0.875	0.066
0.876	0.066
0.877	0.066
0.878	0.066
0.879	0.066
0.88	0.066
0.881	0.066
0.882	0.066
0.883	0.065
0.884	0.065
0.885	0.065
0.886	0.065
0.887	0.065
0.888	0.065
0.889	0.065
0.89	0.065
0.891	0.065
0.892	0.064
0.893	0.064
0.894	0.064
0.895	0.064
0.896	0.064
0.897	0.064
0.898	0.064
0.899	0.064
0.9	0.064
0.901	0.064
0.902	0.063
0.903	0.063
0.904	0.063
0.905	0.063
0.906	0.063
0.907	0.063
0.908	0.063
0.909	0.063
0.91	0.062
0.911	0.062
0.912	0.062
0.913	0.062
0.914	0.062
0.915	0.062
0.916	0.062
0.917	0.062
0.918	0.062
0.919	0.062
0.92	0.061
0.921	0.061
0.922	0.061
0.923	0.061
0.924	0.061
0.925	0.061
0.926	0.061
0.927	0.061
0.928	0.061
0.929	0.061
0.93	0.06
0.931	0.06
0.932	0.06
0.933	0.06
0.934	0.06
0.935	0.06
0.936	0.06
0.937	0.06
0.9380000000000001	0.06
0.9390000000000001	0.059000000000000004
0.9400000000000001	0.059000000000000004
0.9410000000000001	0.059000000000000004
0.9420000000000001	0.059000000000000004
0.9430000000000001	0.059000000000000004
0.9440000000000001	0.059000000000000004
0.9450000000000001	0.059000000000000004
0.9460000000000001	0.059000000000000004
0.9470000000000001	0.059000000000000004
0.9480000000000001	0.059000000000000004
0.9490000000000001	0.058
0.9500000000000001	0.058
0.9510000000000001	0.058
0.9520000000000001	0.058
0.9530000000000001	0.058
0.9540000000000001	0.058
0.9550000000000001	0.058
0.9560000000000001	0.058
0.9570000000000001	0.058
0.9580000000000001	0.058
0.9590000000000001	0.058
0.96	0.057
0.961	0.057
0.962	0.057
0.963	0.057
0.964	0.057
0.965	0.057
0.966	0.057
0.967	0.057
0.968	0.057
0.969	0.057
0.97	0.056
0.971	0.056
0.972	0.056
0.973	0.056
0.974	0.056
0.975	0.056
0.976	0.056
0.977	0.056
0.978	0.056
0.979	0.056
0.98	0.056
0.981	0.055
0.982	0.055
0.983	0.056
0.984	0.055
0.985	0.055
0.986	0.055
0.987	0.055
0.988	0.055
0.989	0.055
0.99	0.055
0.991	0.055
0.992	0.055
0.993	0.054
0.994	0.054
0.995	0.054
0.996	0.054
0.997	0.054
0.998	0.054
0.999	0.054
1.	0.054
